Concurrent and Adaptive Extreme Scale Binding Free Energy Calculations

The efficacy of drug treatments depends on how tightly small molecules bind to their target proteins. The rapid and accurate quantification of the strength of these interactions (as measured by binding affinity) is a grand challenge of computational chemistry, surmounting which could revolutionize drug design and provide the platform for patient-specific medicine. Recent evidence suggests that molecular dynamics (MD) can achieve useful predictive accuracy (< 1 kcal/mol). For this predictive accuracy to impact clinical decision making, binding free energy computational campaigns must provide results rapidly and without loss of accuracy. This demands advances in algorithms, scalable software systems, and efficient utilization of supercomputing resources. We introduce a framework called HTBAC, designed to support accurate and scalable drug binding affinity calculations, while marshaling large simulation campaigns. We show that HTBAC supports the specification and execution of free-energy protocols at scale. This paper makes three main contributions: (1) shows the importance of adaptive execution for ensemble-based free energy protocols to improve binding affinity accuracy; (2) presents and characterizes HTBAC -- a software system that enables the scalable and adaptive execution of binding affinity protocols at scale; and (3) for a widely used free-energy protocol (TIES), shows improvements in the accuracy of simulations for a fixed amount of resource, or reduced resource consumption for a fixed accuracy as a consequence of adaptive execution.

==> adaptive-termination-begin.csv <==
Resource consumption,dG,dG_err
3533.3975040000005,5.065582636363635,0.08629152427699832
3547.531094016,4.685141127272726,0.04675967202723071
3561.6646840320004,4.53233992467332,0.04201820858194896
3575.7982740480006,4.491016015389515,0.041383425560441896
3589.9318640640004,4.498076962425106,0.040315167247111726
3604.0654540800006,4.509205422084245,0.039185464092981966
3618.1990440960003,4.511917517737782,0.03943601377067478
3632.3326341120005,4.506037775803133,0.03921657457424783
3646.4662241280002,4.497599728806918,0.039064167557654655
3660.5998141440004,4.487757018274411,0.03921782944425762
3674.7334041600006,4.478029333364073,0.039106035317391756
3688.8669941760004,4.471501392636407,0.03909218166808351
3703.0005841920006,4.466115718669108,0.039370827335521386
3717.1341742080003,4.464812386345434,0.039445270320844626
3731.2677642240005,4.465331801851088,0.03912064193581663
3745.4013542400003,4.467148424691419,0.03882115619277453
3759.5349442560005,4.468757326710443,0.03872374530623772
3773.668534272,4.469556853883514,0.03893296925316908
3787.8021242880004,4.4680176393370745,0.038799541984715344
3801.9357143040006,4.466021801173478,0.038462108982375114
3816.0693043200004,4.4631798827208895,0.0383381848811202
3830.2028943360006,4.461053998785371,0.038385525917111175
3844.3364843520003,4.459558860075083,0.03837767871487943
3858.4700743680005,4.458180538590467,0.038291351547023816
3872.6036643840002,4.457652410636317,0.03829688054913754
3886.7372544000004,4.457514629020459,0.03832703619211461
3900.8708444160006,4.456877533569523,0.03835877823496783
3915.0044344320004,4.456369640805754,0.0382726207814444
3929.1380244480006,4.455881907184344,0.03813660174843483
3943.2716144640003,4.455410796444088,0.038124531571638816
3957.4052044800005,4.45521122374782,0.03818700704279023
3971.5387944960003,4.455387036171027,0.038082445919572216
3985.6723845120005,4.4556312483954486,0.03817093987446904
3999.8059745280007,4.45561634740298,0.03833965024922636
4013.9395645440004,4.45547990946329,0.03823708767739489
4028.0731545600006,4.455239579636563,0.03823500345176523
4042.2067445760003,4.4542681098401475,0.03812106684731304
4056.3403345920005,4.453013086891233,0.03800458643836214
4070.4739246080003,4.452098245741039,0.037957461139405416
4084.6075146240005,4.451751998165885,0.037794209687119225
4098.74110464,4.451927409468337,0.03765868221137701
4112.874694656,4.452346159621592,0.03754574956876772
4127.008284672001,4.4526215395969455,0.03767016092494966
4141.141874688001,4.452790807553648,0.0377356052347596
4155.275464704,4.452989542313599,0.03787021432462874
4169.40905472,4.453029231592666,0.037927559995678
4183.5426447360005,4.452947584893713,0.03792561172075814
4197.676234752001,4.452818937661809,0.03797821021729313
4211.809824768001,4.452713893072152,0.03797281009372659
4225.943414784,4.452738937165599,0.03794955946514914
4240.0770048,4.452814347159897,0.03787961147960766
4254.210594816001,4.452957555567997,0.03789541757246614
4268.344184832001,4.453090127239296,0.037884101275649
4282.477774848,4.453095572311042,0.037844120951660114
4296.611364864,4.452890759277277,0.03785547148535011
4310.7449548800005,4.4527110148092595,0.037866462725007224
4324.878544896001,4.45258258813375,0.03781241793081324
4339.012134912001,4.452488224915913,0.03780671151609918
4353.145724928,4.452286844446725,0.037810916250592394
4367.279314944,4.451951387525304,0.03788811361702455
4381.412904960001,4.451558068463546,0.03791792045583375
4395.546494976001,4.451191909753569,0.03793323242711239
4409.680084992001,4.451010631805747,0.03792962885593991
4423.813675008,4.451048129348753,0.037918181055100225
4437.947265024,4.451278200412708,0.03792694859732631
4452.080855040001,4.4516276657920875,0.03797600099744219
4466.214445056001,4.451994909426948,0.03801323182229312
4480.348035072,4.452440723599143,0.03804856430768786
4494.481625088,4.452944779329293,0.03803189725942585
4508.6152151040005,4.453468850888897,0.03804950707373468
4522.748805120001,4.453984863657965,0.03806345849218898
4536.882395136001,4.454475151455406,0.03804243263844698
4551.015985152,4.454987096078556,0.03802796520559598
4565.149575168,4.455636461730285,0.03799579271709536
4579.283165184001,4.456429396242518,0.03794666006134136
4593.416755200001,4.457244800805466,0.03797831837162479
4607.550345216,4.458089864281943,0.0379297384661598
4621.683935232,4.458885891530703,0.03790719260003644
4635.8175252480005,4.459615843185243,0.037914561757995534
4649.951115264001,4.460288609628336,0.03792349626257056
4664.084705280001,4.460949303009149,0.0378862231027772
4678.218295296,4.461650848699849,0.03790490872230065
4692.351885312,4.462351533363668,0.037872411840759304
4706.485475328001,4.462976442373353,0.03782546081423031
4720.619065344001,4.463516199313793,0.03782575572093626
4734.752655360001,4.464102376870113,0.03786945738351322
4748.886245376,4.464698555621147,0.03790680243437424
4763.0198353920005,4.465232495183684,0.037905684834473374
4777.153425408001,4.465726187020672,0.03791097356306463
4791.287015424001,4.46619583679051,0.03788117235122254
4805.42060544,4.4666574237534515,0.03789123107408525
4819.554195456,4.467053723695269,0.037885294494946126
4833.6877854720005,4.467371566424118,0.03787720486954388
4847.821375488001,4.467615790444316,0.037883045541943876
4861.954965504001,4.467814806133398,0.03787333090558133
4876.08855552,4.468007042318473,0.037889448164363716
4890.222145536,4.468251695399044,0.03794262156069085
4904.355735552001,4.468574097509168,0.03795898369360213
4918.489325568001,4.46892433772287,0.03792608598410185
4932.622915584001,4.469336633635961,0.03798824349921101
4946.7565056,4.469810610436215,0.038009040457079694
4960.8900956160005,4.470276683750688,0.037999505520043095
4975.023685632001,4.470771499953615,0.038014349573447744
4989.157275648001,4.471300662112518,0.03802862694857792
5003.290865664,4.4718688872254955,0.038030058254601956
5017.42445568,4.472475960595398,0.038032854997164064
5031.558045696001,4.473123050476295,0.03805904620894389
5045.691635712001,4.47377781875729,0.038056495426249774
5059.825225728001,4.474447550322729,0.038051003742962684
5073.958815744,4.475175834789991,0.03803447432513501
5088.0924057600005,4.47594051710586,0.0380494296719952
5102.225995776001,4.476736216784574,0.03803036565358553
5116.359585792001,4.477577048803876,0.03802342015080144
5130.493175808,4.478458472492607,0.0380111192621383
5144.626765824,4.479362293297119,0.0380023106336488
5158.760355840001,4.48031866157194,0.03800785994596881
5172.893945856001,4.481336295199051,0.037977274355752405
5187.027535872001,4.482392578841832,0.03796921125919175
5201.161125888,4.48350056840942,0.03793779861334135
5215.294715904,4.484612101697805,0.03794173151982708
5229.428305920001,4.48570982491959,0.03791448851987657
5243.561895936001,4.486770843578733,0.03792896927297155
5257.695485952001,4.4878085391211275,0.03794576847908564
5271.829075968,4.488813975227718,0.03795585594003627
5285.9626659840005,4.489789778074733,0.03796906396178067
5300.096256000001,4.490752904442608,0.037968817781701684
5314.229846016001,4.4917167999429966,0.037981258669151224
5328.363436032,4.49266514595643,0.037994419573255424
5342.497026048,4.493610486002023,0.03798044157398029
5356.630616064001,4.494544191246192,0.03797280109672353
5370.764206080001,4.495485924790929,0.03798043778936449
5384.897796096001,4.496408883875509,0.038014529378888544
5399.031386112,4.4973315051483,0.03805340437986182
5413.1649761280005,4.498269599703937,0.03806474391916028
5427.298566144001,4.49922015605528,0.03806681970537973
5441.432156160001,4.5001580757053805,0.03806496911909234
5455.565746176001,4.501068658919318,0.038059457847488966
5469.699336192,4.5019388186480445,0.038076483109794994
5483.832926208001,4.502815896312426,0.038064286774888406
5497.966516224001,4.503689856285377,0.03806205677063303
5512.100106240001,4.504592847328012,0.03807321536132986
5526.233696256,4.505485129229856,0.03811189379379442
5540.3672862720005,4.506361335517877,0.03813045007644552
5554.500876288001,4.507241134196873,0.03817348718535455
5568.634466304001,4.508101731782622,0.03821984916572898
5582.768056320001,4.508961797329175,0.0382241848111534
5596.901646336,4.509814031460134,0.03822558953297369
5611.0352363520005,4.510630283534262,0.0382542682725693
5625.168826368001,4.511424944588445,0.038277780949860736
5639.302416384001,4.512206241441861,0.03827834115409777
5653.4360064,4.512977745880118,0.038296951426464325
5667.569596416,4.513741376210759,0.038305148741667856
5681.703186432001,4.514502917180584,0.03830139395876395
5695.836776448001,4.515267725118709,0.038313080629606575
5709.970366464001,4.5160390705851965,0.038296858835723264
5724.10395648,4.516837737580702,0.0382827522471585
5738.2375464960005,4.517622038465646,0.038276205745405925
5752.371136512001,4.5183985235627615,0.03829545003081469
5766.504726528001,4.519187240038047,0.038283629576333675
5780.638316544001,4.520003976239781,0.038284286370146775
5794.77190656,4.520839298672378,0.03829852741681862
5808.905496576001,4.521679784374027,0.03832713009067367
5823.039086592001,4.522495894085568,0.03833833299532113
5837.172676608001,4.523296434250245,0.03832932971947461
5851.306266624,4.524085103238598,0.038334668553367215
5865.4398566400005,4.5248638975910795,0.03835430390558457
5879.573446656001,4.525662917968579,0.038367656030948875
5893.707036672001,4.526468838475942,0.03839622319217194
5907.840626688001,4.527288570146921,0.03840217139121301
5921.974216704,4.528123381751671,0.03840646848309415
5936.107806720001,4.528969797254036,0.038403291835680455
5950.241396736001,4.529821538596529,0.038403590243334534
5964.374986752001,4.530656232345334,0.03840152458797806
5978.508576768001,4.531492014599099,0.03838609661670294
5992.642166784,4.532334129489129,0.03836944638576009
6006.775756800001,4.533163412066542,0.038352397776069955
6020.909346816001,4.533991449986262,0.03833746835107008
6035.042936832001,4.534808825892825,0.038350546539615234
6049.176526848,4.535633067083393,0.03836997203940421
6063.3101168640005,4.536473408043413,0.03838231998864442
6077.443706880001,4.537311963545924,0.03839179678231627
6091.577296896001,4.538150566553988,0.038373307307996235
6105.710886912001,4.539002270317133,0.0383722082676784
6119.844476928,4.539858135571486,0.03835974616919666
6133.978066944001,4.540721868874624,0.038352469657614005
6148.111656960001,4.541589736351355,0.03835529609548879
6162.245246976001,4.542443051798253,0.038359584197901996
6176.378836992,4.543299906243654,0.038346616599625835
6190.5124270080005,4.544158073797949,0.03834697580961081
6204.646017024001,4.545007782538727,0.03834794202493893
6218.779607040001,4.545864167494383,0.03833706832145758
6232.913197056001,4.546714313792386,0.03834744444864612
6247.046787072,4.547550865939918,0.03834103805989325
6261.180377088001,4.548361279134359,0.03834123214362356
6275.313967104001,4.549161465366059,0.038338091789009675
6289.447557120001,4.549953156493475,0.03835601988475439
6303.581147136001,4.550740902974035,0.0383618990164718
6317.714737152,4.551533728271008,0.038357336013805615
6331.848327168001,4.552333591481953,0.03836645956934794
6345.981917184001,4.553127443734422,0.03835361764112715
6360.115507200001,4.5539177751948765,0.0383578548402924
6374.249097216,4.5546945000422845,0.03836177587804812
6388.3826872320005,4.55547102706363,0.0383727998376568
6402.516277248001,4.556236836223563,0.03837646471276108
6416.649867264001,4.556987759635298,0.03837754359302754
6430.783457280001,4.557718487222266,0.03838857218494364
6444.917047296,4.5584383164430164,0.03837795822469635
6459.050637312001,4.559145365357495,0.03836468667974068
6473.184227328001,4.5598431757206646,0.03835234395634295
6487.317817344001,4.560542395346331,0.038338137027304944
6501.45140736,4.561231143720716,0.03833402813611484
6515.5849973760005,4.561914546810476,0.038304681060288094
6529.718587392001,4.562601548980897,0.03828924357835686
6543.852177408001,4.563274648585704,0.03828329819409358
6557.985767424001,4.563920281748331,0.03828665479919839
6572.11935744,4.564541876229428,0.03829974881005327
6586.252947456001,4.565151713216133,0.038305620788962824
6600.386537472001,4.565758587996244,0.03831895720370043
6614.520127488001,4.566357574974877,0.03833055772450281
6628.653717504001,4.566949374759545,0.03832374750111677
6642.7873075200005,4.567518423303573,0.038319502303085715
6656.920897536001,4.568057809517567,0.038312221263374295
6671.054487552001,4.568582129795495,0.03832510923477387
6685.188077568001,4.569089146584705,0.038316955012439556
6699.321667584,4.569579440191941,0.038355409342534674
6713.455257600001,4.570059574588867,0.03836592937116253
6727.588847616001,4.570526211649476,0.03838216979994368
6741.722437632001,4.570970220442423,0.03840678552315198
6755.856027648001,4.571385407494641,0.03843209974800728
6769.989617664,4.57177887293362,0.03846287879484633
6784.123207680001,4.572163204601628,0.03848281074799804
6798.256797696001,4.572540565654925,0.038505240015371006
6812.390387712001,4.572911167008207,0.038516612606016944
6826.523977728001,4.57328104852534,0.038510775059245266
6840.6575677440005,4.57364930344901,0.038538255790846854
6854.791157760001,4.574006798819974,0.038548846217714546
6868.924747776001,4.5743523411561196,0.038561601072396236
6883.058337792001,4.574694510748073,0.038563503688745074
6897.191927808,4.575031591796915,0.03853298163306372
6911.325517824001,4.575364356017146,0.03852161347771638
6925.459107840001,4.575689014455615,0.038551785064903414
6939.592697856001,4.576003838417245,0.0385614641806136
6953.726287872001,4.576310125483223,0.0385640198695949
6967.8598778880005,4.576607036160869,0.038570152813864084
6981.993467904001,4.5768947109305955,0.03859139567887495
6996.127057920001,4.577171788748672,0.038618677289913035
7010.260647936001,4.577438610658689,0.0386324925387825
7024.394237952,4.577706897254999,0.03863159447548784
7038.527827968001,4.57797114677759,0.038647367801859615
7052.661417984001,4.5782302794091585,0.038662003713903347
7066.795008000001,4.5784909284966355,0.038666704298933256
7080.928598016001,4.578755278230414,0.038678322061678094
7095.062188032,4.579025880746644,0.03868522262776554
7109.195778048001,4.579293478670294,0.0386815469056824
7123.329368064001,4.579546828234832,0.038679072228372816
7137.462958080001,4.57979079349402,0.038708095695120265
7151.596548096001,4.580030369650416,0.03870354354002863
7165.7301381120005,4.580262194863912,0.03870037571699355
7179.863728128001,4.580485881957909,0.0387048653365075
7193.997318144001,4.580701211913572,0.03870822588858117
7208.130908160001,4.580914090281454,0.038723191888338976
7222.264498176,4.581128438077873,0.038739336356326995
7236.398088192001,4.581333263145739,0.03875733958334922
7250.531678208001,4.5815263163208755,0.03874636780003018
7264.665268224001,4.5817084291479935,0.038763779263057054
7278.798858240001,4.581884800803585,0.03877019454999477
7292.9324482560005,4.582048521155672,0.038774395678538826
7307.066038272001,4.582202781641668,0.03877755933583972
7321.199628288001,4.582346733347566,0.03877304427402949
7335.333218304001,4.582475848971174,0.038778388131758906
7349.466808320001,4.5825980667225,0.038783667814431315
7363.600398336001,4.582713871756558,0.03877385635253772
7377.733988352001,4.5828193400096096,0.03878708851014328
7391.867578368001,4.582918467973807,0.03878749173842083
7406.001168384001,4.5830199139776,0.038807536832480054
7420.1347584000005,4.583114659010414,0.03882678033389257
7434.268348416001,4.583209718283288,0.038824187548126644
7448.401938432001,4.5833048498370275,0.03881040090255905
7462.535528448001,4.58340259358816,0.03883073351237782
7476.669118464001,4.583500454188727,0.03882969703157187
7490.802708480001,4.58359687657444,0.038831275913873
7504.936298496001,4.583694511689426,0.0388385194651504
7519.069888512001,4.583792977075153,0.03884984688193665
7533.203478528001,4.583890768889762,0.03885555914696886
7547.337068544,4.583985988820293,0.03886320067389549
7561.470658560001,4.584078650505936,0.03887214589760772
7575.604248576001,4.58416890579998,0.03888528124279023
7589.737838592001,4.584257277593266,0.03888138604665852
7603.871428608001,4.584339783763,0.03888395275566733
7618.0050186240005,4.584421934792153,0.03889600380046728
7632.138608640001,4.584505717682476,0.0389041223045752
7646.272198656001,4.584589260866206,0.03890834975692578
7660.405788672001,4.584671471532534,0.03890662091795635
7674.539378688001,4.584749366645727,0.03890292979638468
7688.672968704001,4.584828394367093,0.03890154701069483
7702.806558720001,4.584908464668974,0.038893071747777945
7716.940148736001,4.584987642551573,0.03889745257139687
7731.073738752001,4.58506034105613,0.03889211566145221
7745.2073287680005,4.585135803323691,0.038888235355196935
7759.340918784001,4.5852117612129355,0.03888874537095036
7773.474508800001,4.585281761777742,0.03889205029680184
7787.608098816001,4.585349250204069,0.03889498938687815
7801.741688832001,4.585415196587551,0.03888935028092075
7815.875278848001,4.585482843761709,0.038887255134716324
7830.008868864001,4.5855513017796605,0.03888352193846093
7844.142458880001,4.58561238954473,0.038872360824586984
7858.276048896001,4.585669685624833,0.03887316039311962
7872.409638912001,4.585727353627802,0.038865112506801906
7886.543228928001,4.585791716209549,0.038864966844107715
7900.676818944001,4.58585983511311,0.03886142921154276
7914.810408960001,4.585933393404096,0.03885940445859823
7928.943998976001,4.586012379341108,0.038858089178146794
7943.0775889920005,4.586086523724088,0.03886002068527308
7957.211179008001,4.586152361665986,0.03884983763644732


==> adaptive-termination-end.csv <==
Resource consumption,dG,dG_err
7957.211179008001,4.586152361665986,0.03884983763644732
7971.344769024001,4.586210627756885,0.03886340474942924
7985.478359040001,4.586262027907894,0.038889373621935654
7999.611949056001,4.586303662592394,0.03889730574291856
8013.745539072001,4.586339630036285,0.038903864639875094
8027.879129088001,4.586373830024701,0.03889746794395164
8042.012719104001,4.5864049770061,0.03891200352985967
8056.146309120001,4.5864350661517985,0.03894201317827397
8070.2798991360005,4.586464132749268,0.03895322483522424
8084.413489152001,4.586485911335911,0.03896828592969486
8098.547079168001,4.586503652629084,0.038970855449882824
8112.680669184001,4.586521735685091,0.03896328642576605
8126.814259200001,4.586539799240724,0.03895506624516977
8140.947849216001,4.586556678054065,0.03894992088890802
8155.081439232001,4.586573721635062,0.038951742160780976
8169.215029248001,4.586588572386915,0.03893260441814635
8183.348619264001,4.586598256848654,0.038933330424697044
8197.48220928,4.58660889469882,0.03894339023698448
8211.615799296002,4.586617190154365,0.03893953489327811
8225.749389312,4.5866253881429015,0.0389344666330289
8239.882979328,4.586631439908135,0.03893418675801553
8254.016569344001,4.586637483484376,0.03893614090894587
8268.15015936,4.586644411042208,0.03895358632357036
8282.283749376002,4.586646550506144,0.0389656251461093
8296.417339392001,4.586642909130128,0.038968352287904635
8310.550929408,4.5866346862721095,0.03898877018446283
8324.684519424001,4.586622045801001,0.03899493671543309
8338.81810944,4.586607627835271,0.03901013982297071
8352.951699456002,4.586592071312203,0.039020667241974026
8367.085289472001,4.586574849853211,0.03901769415227703
8381.218879488,4.586555262261087,0.03902103802749048
8395.352469504001,4.58653190180962,0.03901854313236916
8409.48605952,4.586504291598349,0.03901302476996652
8423.619649536002,4.586475691822661,0.039008189661443246
8437.753239552001,4.5864465749972325,0.03899739068016033
8451.886829568,4.586415899623044,0.03899124885128027
8466.020419584002,4.586383999007316,0.03898725274518375
8480.1540096,4.5863485393313805,0.038982524466570155
8494.287599616,4.586309434596836,0.03898977959189753
8508.421189632001,4.5862612713130115,0.03899551989594022
8522.554779648,4.586204940642527,0.0389867279688801
8536.688369664002,4.586144549960948,0.03897774201241177
8550.82195968,4.586079806511446,0.038977233614723
8564.955549696,4.586011459342656,0.0389848974278954
8579.089139712001,4.585939823767428,0.03898325120652574
8593.222729728,4.585860868453991,0.03897469339536477
8607.356319744002,4.585778212233281,0.038976505245734386
8621.489909760001,4.5856937164240295,0.038989391169623196
8635.623499776,4.58560673708704,0.038982769879575094
8649.757089792001,4.585519675936787,0.03896675256705392
8663.890679808,4.585433561732385,0.03896635586832055
8678.024269824002,4.585345757643029,0.03896721791844082
8692.157859840001,4.585257043211531,0.03897588594829845
8706.291449856,4.585172490486418,0.03897696129799062
8720.425039872001,4.585089263090607,0.03897066924355069
8734.558629888,4.585007275120797,0.038963032255865705
8748.692219904002,4.584925742513736,0.03896581211715659
8762.825809920001,4.5848401861089805,0.03894989203440236
8776.959399936,4.584747439543546,0.03895309483612128
8791.092989952002,4.584648534480941,0.038962426355006935
8805.226579968,4.584544279695448,0.03897162061417456
8819.360169984002,4.5844400419926785,0.038979685611602845
8833.493760000001,4.5843340530391075,0.03897584684666364
8847.627350016,4.58423017999276,0.03896857160912358
8861.760940032002,4.584126838939755,0.03896702742797058
8875.894530048,4.584026348611584,0.03896621792975055
8890.028120064,4.5839251299344825,0.038966293729087706
8904.161710080001,4.583822144792359,0.03896096046995996
8918.295300096,4.5837166546894155,0.03896311541862304
8932.428890112002,4.583608045570808,0.038969929883961724
8946.562480128001,4.58349799872087,0.038967862241211876
8960.696070144,4.583388573214605,0.03896470615771239
8974.829660160001,4.583282243359715,0.03895394654355092
8988.963250176,4.583176769819825,0.038951511413964676
9003.096840192002,4.583069715584884,0.03895275573851583
9017.230430208001,4.58296247580335,0.03895704531378958
9031.364020224,4.58285449703582,0.03896959560468188
9045.497610240001,4.582746181938435,0.03897908966076861
9059.631200256,4.582642959617193,0.03898054687399083
9073.764790272002,4.582543803128736,0.03898957646507624
9087.898380288001,4.582445962037862,0.03898764569642532
9102.031970304,4.582348789811829,0.038988874667447194
9116.165560320002,4.582252134786483,0.038985829905542176
9130.299150336,4.582157900524968,0.038967118593350884
9144.432740352002,4.582065433665891,0.038950104949740605
9158.566330368001,4.581974880567569,0.03894180646975341
9172.699920384,4.581887263976777,0.0389349038750028
9186.833510400002,4.58179883723367,0.03892406547826367
9200.967100416,4.581708043549334,0.038920223419630286
9215.100690432,4.58161483854814,0.03890819756990063
9229.234280448001,4.581519797263894,0.03890438337763514
9243.367870464,4.581426360569114,0.03889678891372946
9257.501460480002,4.581334793978286,0.03888746405719452
9271.635050496001,4.5812429652276965,0.038886596200307474
9285.768640512,4.58115251293463,0.03888399061954142
9299.902230528001,4.581059901928311,0.038884758983962216
9314.035820544,4.580965386921246,0.03888736886349784
9328.169410560002,4.58087055197868,0.038872190076804564
9342.303000576001,4.580774162447132,0.03887135406910873
9356.436590592,4.580677106505799,0.0388668127471328
9370.570180608001,4.580578060711086,0.03886480522278
9384.703770624,4.580480296682369,0.03886221898767592
9398.837360640002,4.5803818595317205,0.038852425648576244
9412.970950656001,4.580282792805461,0.038846210550476754
9427.104540672,4.580182419418632,0.03885621862716324
9441.238130688002,4.580080579162086,0.03886402562039554
9455.371720704,4.579977783854872,0.03886699865745278
9469.505310720002,4.579875621144686,0.03887081782068888
9483.638900736001,4.579774503650292,0.038869664800395526
9497.772490752,4.579671977214613,0.03886926089774867
9511.906080768002,4.57956765913726,0.03887996532749412
9526.039670784001,4.5794624991412105,0.03887936377097273
9540.1732608,4.579355996814952,0.038875080108283985
9554.306850816001,4.579246132948326,0.0388722828344769
9568.440440832,4.579134172402413,0.0388803310249402
9582.574030848002,4.579023362856946,0.0388796349255418
9596.707620864001,4.57891384427039,0.03888363691884844
9610.84121088,4.578804820805917,0.03887744926611084
9624.974800896001,4.578695975197387,0.03886427117125422
9639.108390912,4.5785900876587915,0.03886621097645858
9653.241980928002,4.578483865185605,0.038865335348894775
9667.375570944001,4.578375607405498,0.03885750513949369
9681.50916096,4.5782670649858055,0.03885733348642556
9695.642750976001,4.5781583942786925,0.03885379995805915
9709.776340992,4.578049200741679,0.038839928210241216
9723.909931008002,4.577939924916924,0.03883109195952912
9738.043521024001,4.577832082753334,0.0388142860849196
9752.17711104,4.577724526956354,0.03880606729754242
9766.310701056002,4.577615896108522,0.03879656945213645
9780.444291072,4.577507197976893,0.038790648542516556
9794.577881088002,4.577399646484403,0.03879203483717831
9808.711471104001,4.577292760035731,0.03879143088895841
9822.84506112,4.5771838803452765,0.03879017335237949
9836.978651136002,4.577073640009271,0.03878877857719444
9851.112241152001,4.576963808506291,0.038780341181293
9865.245831168002,4.576853611524107,0.03877445348100116
9879.379421184001,4.576742527805417,0.038770956511243994
9893.5130112,4.57663105406703,0.03876986703793825
9907.646601216002,4.57651738136232,0.0387621309464033
9921.780191232001,4.576403140105147,0.03875789266002184
9935.913781248,4.576287252706026,0.038755400454469124
9950.047371264001,4.576169352861613,0.038754482299483445
9964.18096128,4.576050098216781,0.038744642956023714
9978.314551296002,4.575929387218076,0.03873445042920182
9992.448141312001,4.575809949498465,0.038729144504554947
10006.581731328,4.57569046851632,0.03872141852536569
10020.715321344001,4.575570504771782,0.038712391778336935
10034.84891136,4.575449128978352,0.0387091800477525
10048.982501376002,4.575326550527068,0.038709785205422134
10063.116091392001,4.575204857184399,0.03871132596033227
10077.249681408,4.575085503346913,0.038711057661022445
10091.383271424002,4.574968657761188,0.03871565932075464
10105.51686144,4.574853499698126,0.038717477179659926
10119.650451456002,4.574742311029454,0.03872232290786122
10133.784041472001,4.5746350744306,0.038714247027816416
10147.917631488,4.57453049368593,0.03870978429424795
10162.051221504002,4.574429456203982,0.038706702437616966
10176.184811520001,4.57433113592577,0.038705821467432754
10190.318401536002,4.574235083627658,0.0387064611837611
10204.451991552001,4.574139616939834,0.03870180866982671
10218.585581568,4.574044244219169,0.03869686975014446
10232.719171584002,4.573947702857644,0.03869394469433922
10246.852761600001,4.573850773681586,0.0386906885637457
10260.986351616,4.573754344691662,0.03869574475416499
10275.119941632001,4.573659746614436,0.03869293389519165
10289.253531648,4.573565966384402,0.038691149407282646
10303.387121664002,4.573473966058019,0.03868848620792959
10317.520711680001,4.573385561863285,0.03867692659871506
10331.654301696,4.573298772218512,0.03867140366462396
10345.787891712002,4.573210860746087,0.03866894843658933
10359.921481728,4.573120522083729,0.03866534263842815
10374.055071744002,4.57302914616255,0.03866562651412663
10388.188661760001,4.572937539174433,0.0386695922666865
10402.322251776,4.5728475531013215,0.03866608474060778
10416.455841792002,4.572759210909987,0.038657287697016596
10430.589431808,4.572672802797421,0.038653199599247505
10444.723021824002,4.572586566076791,0.038644455333481126
10458.856611840001,4.572499797607342,0.038644438547857325
10472.990201856,4.572412759686698,0.03864302251821108
10487.123791872002,4.572324705564509,0.03863895084764942
10501.257381888001,4.572235404568063,0.03863004440502904
10515.390971904002,4.572145498212611,0.03863132410713088
10529.524561920001,4.572055713571682,0.03863900686189067
10543.658151936,4.571967386210429,0.038631812432790666
10557.791741952002,4.57187993491563,0.03862901939936772
10571.925331968001,4.5717914598727845,0.038622376540722626
10586.058921984,4.5717029109218075,0.0386086144701907
10600.192512000001,4.571614686607193,0.0386007594797721


==> adaptive_accuracy.csv <==
Resource consumption,Adaptive error
0.0,0.06616192752983707
2.71799808,0.02833308401658119
5.43599616,0.03820828249451225
8.153994240000001,0.009982367569593364
10.87199232,0.021488204360647245
13.589990400000001,0.043407024120746485
16.307988480000002,0.0860012612075245
19.025986560000003,0.08205820949006526
21.74398464,0.11104829061987331
24.46198272,0.07884755912480657
27.179980800000003,0.06960773150711219
29.897978880000004,0.046419108371457796
32.615976960000005,0.025741820995746068
35.333975040000006,0.028581118265319283
38.05197312000001,0.005394522829012871
40.76997120000001,0.0481297141605026
43.48796928,0.04403253574126431
46.20596736,0.03556058280074037
48.92396544,0.0060456814746077114
51.641963520000004,0.019900783176145076
54.359961600000005,0.037058415029838976
57.077959680000006,0.05536362087555524
59.79595776000001,0.07062622861359458
62.51395584000001,0.07234689633057023
65.23195392000001,0.036005894761422574
67.94995200000001,0.030512178003323065
70.66795008000001,0.028828583963123044
73.38594816000001,0.026043624085237305
76.10394624000001,0.01470324467859907
78.82194432000001,0.004414338136939477
81.53994240000002,0.0028431315204864305
84.25794048000002,0.030604013324010637
86.97593856,0.04028721021586179
89.69393664,0.033628225916631393
92.41193472,0.04076231944714337
95.1299328,0.04258258205822951
97.84793088,0.026446335704640944
100.56592896000001,0.014182127529684507
103.28392704000001,0.03093595797491755
106.00192512000001,0.037509879352908726
108.71992320000001,0.04475055321511068
111.43792128000001,0.04889757546546747
114.15591936000001,0.04959594737949402
116.87391744000001,0.040316792729393924
119.59191552000001,0.03698132936951115
122.30991360000002,0.03673882076561519
125.02791168000002,0.04067918585585595
127.74590976000002,0.04027239679817729
130.46390784000002,0.031237928548634386
133.18190592000002,0.029341543903242062
135.89990400000002,0.03443297794536626
138.61790208000002,0.032235880911718695
141.33590016000002,0.029608340612107042
144.05389824000002,0.0390061009772138
146.77189632000002,0.0363618236739347
149.48989440000003,0.03147138946826722
152.20789248000003,0.025012493110994072
154.92589056000003,0.009480052858723553
157.64388864000003,0.00041857165847147826
160.36188672000003,0.021214240873234758
163.07988480000003,0.03236626658141262
165.79788288000003,0.03800302913538456
168.51588096000003,0.03602191300728297
171.23387904000003,0.03613696763679197
173.95187712,0.03571268459093968
176.6698752,0.023572494798509425
179.38787328,0.023243479626510855
182.10587136,0.023349165238962577
184.82386944,0.01570455663553716
187.54186752,0.014938863858924734
190.2598656,0.00742277923438639
192.97786368,0.0031394450986184097
195.69586176,2.2493866911332816e-05
198.41385984000001,0.0017619997362787743
201.13185792000002,0.005550975016173965
203.84985600000002,0.0036279386810980085
206.56785408000002,0.006786721109329541
209.28585216000002,0.008326672196461438
212.00385024000002,0.01088977983941053
214.72184832000002,0.023779966747758507
217.43984640000002,0.025133336256923933
220.15784448000002,0.03063200952420342
222.87584256000002,0.03373110114048483
225.59384064000002,0.03844469517806459
228.31183872000003,0.0394608662169702
231.02983680000003,0.037786777568014074
233.74783488000003,0.033167770740639924
236.46583296000003,0.028411074261168956
239.18383104000003,0.03118426779029715
241.90182912000003,0.03287328274276735
244.61982720000003,0.033780439919323335
247.33782528000003,0.035295187911684955
250.05582336000003,0.035598159381478034
252.77382144000003,0.029742945426446177
255.49181952000004,0.02985653185089987
258.2098176,0.024805220410502038
260.92781568000004,0.029093741419867314
263.64581376,0.025767920606858397
266.36381184000004,0.021238360836223436
269.08180992,0.01874252716585545
271.79980800000004,0.014864053192562565
274.51780608,0.017221827830366188
277.23580416000004,0.015546972480780852
279.95380224,0.01870278897110822
282.67180032000005,0.022319399161673914
285.3897984,0.017518729882350037
288.10779648000005,0.01595720676069945
290.82579456,0.017274413658268983
293.54379264000005,0.018381073903185552
296.26179072,0.020671499752856093
298.97978880000005,0.019845447470159705
301.69778688,0.02195782860505613
304.41578496000005,0.022166832607592113
307.13378304,0.019029344860375552
309.85178112000006,0.018105319295026234
312.5697792,0.018529502512773632
315.28777728000006,0.01647944866756834
318.00577536000003,0.0212222686326049
320.72377344000006,0.024528562353753003
323.44177152000003,0.022505256361748494
326.15976960000006,0.023305976106524184
328.87776768000003,0.02251700137979107
331.59576576000006,0.021224995508367428
334.31376384000004,0.017640216746173998
337.03176192000006,0.026148277995618585
339.74976000000004,0.026779269749443557
342.46775808000007,0.02562469536658618
345.18575616000004,0.02822769954703741
347.90375424,0.03034107507610795
350.62175232000004,0.030510770008745247
353.3397504,0.034779771386405756
356.05774848000004,0.03316574663251082
358.77574656,0.03375138207740935
361.49374464000005,0.03514852248663036
364.21174272,0.03624618556491299
366.92974080000005,0.03338527701561489
369.64773888,0.03149137024176074
372.36573696000005,0.026502877857884855
375.08373504,0.02616838278484579
377.80173312000005,0.03334366486875684
380.5197312,0.03404956340864107
383.23772928000005,0.03595171554690246
385.95572736,0.037064618204932565
388.67372544000006,0.03382673023659155
391.39172352,0.03445961709531442
394.10972160000006,0.03257766333190215
396.82771968000003,0.030374967318896218
399.54571776000006,0.029180864644578364
402.26371584000003,0.029996715518288752
404.98171392000006,0.03144599325676101
407.69971200000003,0.030231849596260574
410.41771008000006,0.03203879676539767
413.13570816000004,0.03242527354138325
415.85370624000007,0.031491897178876904
418.57170432000004,0.029663176234812738
421.28970240000007,0.03024046895453658
424.00770048000004,0.028329281621064517
426.72569856000007,0.024316861444977356
429.44369664000004,0.02652222891187872
432.16169472000007,0.02897239797078477
434.87969280000004,0.02853499852043484
437.5976908800001,0.032434058787589315
440.31568896000005,0.03253319665361243
443.0336870400001,0.03248273731052809
445.75168512000005,0.034341037017632914
448.4696832000001,0.03924886846782005
451.18768128000005,0.04010556420494282
453.9056793600001,0.03981330506959235
456.62367744000005,0.03876976334476545
459.3416755200001,0.0384301801716358
462.05967360000005,0.03643104596853686
464.77767168,0.036803172709055865
467.49566976000006,0.03797539968831831
470.21366784,0.032667703072178256
472.93166592000006,0.03154350614524937
475.64966400000003,0.03270648120595787
478.36766208000006,0.031742796737174395
481.08566016000003,0.03301029442789094
483.80365824000006,0.03225711851462254
486.52165632000003,0.031253800067122306
489.23965440000006,0.02893959262525847
491.95765248000004,0.025307018584530105
494.67565056000007,0.023853657780990467
497.39364864000004,0.02589215163028058
500.11164672000007,0.026744392891638213
502.82964480000004,0.0265092792210595
505.54764288000007,0.023968929465342015
508.26564096000004,0.022968441085513547
510.98363904000007,0.023208577099518735
513.7016371200001,0.022430467949601685
516.4196352,0.02677067106427522
519.13763328,0.028797065723003
521.8556313600001,0.022888896405902415
524.5736294400001,0.021426207190948787
527.29162752,0.02465187364935062
530.0096256,0.030296854288342168
532.7276236800001,0.030130177958345605
535.4456217600001,0.029597266397365374
538.16361984,0.03029733155967218
540.88161792,0.03138016701394619
543.5996160000001,0.03208307877559324
546.3176140800001,0.03178991133821185
549.03561216,0.03691059902648597
551.7536102400001,0.038045585308885244
554.4716083200001,0.03958953319357317
557.1896064000001,0.03929274921529213
559.90760448,0.03485309848939
562.6256025600001,0.033686132879682695
565.3436006400001,0.034031445382828096
568.0615987200001,0.034829223569353474
570.7795968,0.03232727344796338
573.4975948800001,0.029332380689070625
576.2155929600001,0.02473736283201866
578.9335910400001,0.02413566737346695
581.65158912,0.026466608623649357
584.3695872000001,0.023326367698725647
587.0875852800001,0.020338401842076692
589.80558336,0.01817119938969558
592.52358144,0.014383538513017768
595.2415795200001,0.011228164514347938
597.9595776000001,0.01337805791839397
600.67757568,0.01262198170563078
603.39557376,0.010850399700338187
606.1135718400001,0.013455802889070334
608.8315699200001,0.014024907027525124
611.549568,0.012744538718926002
614.26756608,0.0095839730444931
616.9855641600001,0.010081327882584645
619.7035622400001,0.011363493272201985
622.42156032,0.012231636809467261
625.1395584,0.011582361305993771
627.8575564800001,0.013274004583268884
630.5755545600001,0.008592899078811556
633.29355264,0.006040367101082467
636.0115507200001,0.0031918040458558394
638.7295488000001,0.0014791903974833431
641.4475468800001,0.002253511455449164
644.16554496,0.00433706556158775
646.8835430400001,0.0047921207948427025
649.6015411200001,0.005158966134003684
652.3195392000001,0.008171065947665035
655.03753728,0.008780965982264632
657.7555353600001,0.009813809323769185
660.4735334400001,0.010100231016944683
663.1915315200001,0.005728810992433608
665.9095296,0.008306522754253365
668.6275276800001,0.008742120143105936
671.3455257600001,0.011201786085106136
674.0635238400001,0.01035904121454756
676.78152192,0.011136012112027416
679.4995200000001,0.009296620877025319
682.2175180800001,0.00848473742599598
684.9355161600001,0.009347787909453231
687.65351424,0.00727449119043122
690.3715123200001,0.00807245325618311
693.0895104000001,0.00879153887094919
695.80750848,0.006860768313290855
698.52550656,0.003221523144606664
701.2435046400001,0.0027280555111230953
703.9615027200001,4.1598995920821835e-05
706.6795008,0.0002452591389712211
709.3974988800001,0.002257586605286299
712.1154969600001,0.0034170461518527873
714.8334950400001,0.004284059447561717
717.55149312,0.006258592916258188
720.2694912000001,0.006678743056230729
722.9874892800001,0.006580082885081495
725.7054873600001,0.009113063540096888
728.42348544,0.010339920049664997
731.1414835200001,0.012090092237289518
733.8594816000001,0.012638708420574574
736.5774796800001,0.011901948767098602
739.29547776,0.012668057906656038
742.0134758400001,0.013781098447106288
744.7314739200001,0.010939427884182784
747.4494720000001,0.01089182848172765
750.16747008,0.011509950250411904
752.8854681600001,0.01193670974047123
755.6034662400001,0.013926215163102995
758.3214643200001,0.015910654871529317
761.0394624,0.014579315093765643
763.7574604800001,0.015091598823069319
766.4754585600001,0.015358747582016719
769.1934566400001,0.014171929250859527
771.91145472,0.009997496940316708
774.6294528000001,0.0096989113710233
777.3474508800001,0.0074720976527205
780.0654489600001,0.007567919552392333
782.78344704,0.0058074378469452625
785.5014451200001,0.005266005418909536
788.2194432000001,0.005013499256564025
790.9374412800001,0.006061001677777789
793.6554393600001,0.007309813746560145
796.3734374400001,0.00850924927861918
799.0914355200001,0.009061153478826078
801.8094336000001,0.007816071665236457
804.5274316800001,0.007178614909190806
807.2454297600001,0.00818407064520521
809.9634278400001,0.010940208590023204
812.68142592,0.013786874218628675
815.3994240000001,0.012830355629625423
818.1174220800001,0.014003133001950552
820.8354201600001,0.011523696174632114
823.55341824,0.010536896652016736
826.2714163200001,0.01105292534508795
828.9894144000001,0.010401758755901547
831.7074124800001,0.009229554401612994
834.42541056,0.009405393570285803
837.1434086400001,0.009497568072652562
839.8614067200001,0.008977809640834167
842.5794048000001,0.009871985236215686
845.29740288,0.012732761588401864
848.0154009600001,0.014366580051892619
850.7333990400001,0.013780811892689648
853.4513971200001,0.013500788076460601
856.1693952,0.013385003067640788
858.8873932800001,0.013975202598842884
861.6053913600001,0.012712312725490449
864.3233894400001,0.010797495976705207
867.0413875200001,0.009318061334499639
869.7593856000001,0.008556740804951168
872.4773836800001,0.008936187492120773
875.1953817600001,0.007737249562182136
877.9133798400001,0.008103101961916437
880.6313779200001,0.009457770137852428
883.3493760000001,0.009091010529734156
886.0673740800001,0.010985869177797092
888.7853721600001,0.011971191929533553
891.5033702400001,0.012344275910817437
894.2213683200001,0.013191985248298899
896.9393664000002,0.012938652376030646
899.6573644800001,0.013319803945067044
902.3753625600001,0.01343912569294936
905.0933606400001,0.014256132162873136
907.8113587200002,0.01566213962120777
910.5293568000001,0.015340266445763362
913.2473548800001,0.015078792194901602
915.9653529600001,0.015366758487406429
918.6833510400002,0.016727632688324334
921.4013491200001,0.014388162342816813
924.1193472000001,0.01518419938468707
926.8373452800001,0.01616633497919473
929.55534336,0.01614211239435015
932.2733414400001,0.014952186277960244
934.9913395200001,0.015593176765714034
937.7093376000001,0.013890114576494028
940.42733568,0.013630910404797802
943.1453337600001,0.01385039267370658
945.8633318400001,0.013040688239220444
948.5813299200001,0.013241185813607004
951.2993280000001,0.014151224198715617
954.0173260800001,0.013721455745506539
956.7353241600001,0.011727212538120924
959.4533222400001,0.01208213622000276
962.1713203200001,0.011631272053917563
964.8893184000001,0.010374275299233737
967.6073164800001,0.01056940663504502
970.3253145600002,0.01032087898620393
973.0433126400001,0.009859308304747572
975.7613107200001,0.011063159355932939
978.4793088000001,0.011624506876295904
981.1973068800002,0.010982945483077877
983.9153049600001,0.010962382078937516
986.6333030400001,0.012020883329690868
989.3513011200001,0.011499782597349295
992.0692992000002,0.012980632110055623
994.7872972800001,0.012616413409882732
997.5052953600001,0.011917606278507797
1000.2232934400001,0.012123205871028553
1002.9412915200002,0.012096597400280018
1005.6592896000001,0.012139700348948956
1008.3772876800001,0.013382494843831694
1011.0952857600001,0.013727646446832331
1013.8132838400002,0.014391571711083628
1016.5312819200001,0.015080653668441357
1019.2492800000001,0.013291802826771004
1021.9672780800001,0.011419297938426887
1024.68527616,0.012603517552117971
1027.4032742400002,0.011675161168832382
1030.1212723200001,0.01108552771104776
1032.8392704,0.0111930970237335
1035.5572684800002,0.009700720661106388
1038.27526656,0.008320525837411274
1040.9932646400002,0.00753270188894728
1043.7112627200001,0.009372956478545191
1046.4292608,0.007731309212585913
1049.1472588800002,0.008335425847284306
1051.8652569600001,0.008629637561043957
1054.58325504,0.00967805112719855
1057.3012531200002,0.013171478983342588
1060.0192512,0.016239532229943343
1062.73724928,0.017730744843755808
1065.4552473600002,0.017829883961174353
1068.17324544,0.019180177812212484
1070.8912435200002,0.017852233618771862
1073.6092416000001,0.01782603791760451
1076.32723968,0.01733106098608772
1079.0452377600002,0.015545850430501496
1081.76323584,0.016257789172310133
1084.48123392,0.016383622456801028
1087.1992320000002,0.016339075609190346
1089.91723008,0.015843415233539382
1092.6352281600002,0.014670579258328154
1095.3532262400001,0.014933153206291294
1098.07122432,0.015173331798625789
1100.7892224000002,0.015661299119275718
1103.5072204800001,0.016155425119603883
1106.22521856,0.01760731688832795
1108.9432166400002,0.016586370125897254
1111.66121472,0.014246814492972604
1114.3792128000002,0.013599613800256982
1117.0972108800001,0.01056965612332661
1119.81520896,0.01205251302567234
1122.5332070400002,0.012209103709968083
1125.2512051200001,0.011167680268763469
1127.9692032,0.010631111972327467
1130.6872012800002,0.010890655892343837
1133.40519936,0.01104655007612454
1136.1231974400002,0.011559531307203663
1138.8411955200002,0.010745868269771641
1141.5591936,0.010883249425376995
1144.2771916800002,0.011194185709733517
1146.9951897600001,0.012094954505903921
1149.71318784,0.011808159439814503
1152.4311859200002,0.010741985309215885
1155.149184,0.010449935346747097
1157.8671820800002,0.00867504779182493
1160.5851801600002,0.0073199338410328
1163.30317824,0.009169049713364963
1166.0211763200002,0.00964423087702837
1168.7391744000001,0.010335910277111893
1171.45717248,0.011008574418400308
1174.1751705600002,0.012212633803243556
1176.89316864,0.013896743761414143
1179.61116672,0.013483129223630819
1182.3291648000002,0.013069363970034331
1185.04716288,0.012395192377784525
1187.7651609600002,0.012872789439773769
1190.4831590400001,0.011911658075796083
1193.20115712,0.010858249339148252
1195.9191552000002,0.010387193528003102
1198.6371532800001,0.011997538000252383
1201.35515136,0.01259441227339586
1204.0731494400002,0.011885148648380195
1206.79114752,0.011185499248735908
1209.5091456000002,0.010417312242890553
1212.2271436800002,0.010604193920602079
1214.94514176,0.009538999348180255
1217.6631398400002,0.010088358834424938
1220.3811379200001,0.009839841561822382
1223.099136,0.010713936715293748
1225.8171340800002,0.010276121634711366
1228.53513216,0.010041086211584727
1231.2531302400002,0.010604679925378058
1233.9711283200002,0.011408523673370752
1236.6891264,0.010184679035133648
1239.4071244800002,0.009060410134701158
1242.1251225600001,0.01011087666880428
1244.84312064,0.01127868624151418
1247.5611187200002,0.009876752029086333
1250.2791168,0.009702893294331716
1252.9971148800003,0.008116066901127539
1255.7151129600002,0.00888354000349878
1258.43311104,0.009268630119979804
1261.1511091200002,0.009767065537497288
1263.8691072000001,0.010150555001594341
1266.58710528,0.01065125211694884
1269.3051033600002,0.011538287675045389
1272.0231014400001,0.01054068484523274
1274.7410995200003,0.011273585392103769
1277.4590976000002,0.011833522784156614
1280.17709568,0.01244747197001761
1282.8950937600002,0.012889719393402999
1285.6130918400002,0.013509824814803117
1288.33108992,0.013458282587712311
1291.0490880000002,0.012725202412159575
1293.7670860800001,0.013310763891916544
1296.48508416,0.013223778159052735
1299.2030822400002,0.013643570790908832
1301.92108032,0.01234108775178644
1304.6390784000002,0.012660405178690937
1307.3570764800002,0.011970809285655193
1310.07507456,0.011278301128342605
1312.7930726400002,0.011049896895576339
1315.5110707200001,0.010132611664830371
1318.2290688,0.009239782001699837
1320.9470668800002,0.00879397584742847
1323.66506496,0.008563927038135688
1326.3830630400003,0.009688737202552034
1329.1010611200002,0.010516441233388463
1331.8190592,0.0110122875183718
1334.5370572800002,0.01063506747852383
1337.2550553600001,0.009077164465314702
1339.97305344,0.008543635988439213
1342.6910515200002,0.008036877423819533
1345.4090496000001,0.007927516603683848
1348.1270476800003,0.007657799025571954
1350.8450457600002,0.007051405897813723
1353.56304384,0.005425710350267288
1356.2810419200002,0.004085501151505966
1358.9990400000002,0.0043171416223888315
1361.71703808,0.004757151069581411
1364.4350361600002,0.0058407672293281365
1367.1530342400001,0.00706998003156567
1369.8710323200003,0.007635494875390059
1372.5890304000002,0.007756023018846037
1375.30702848,0.008640182553998343
1378.0250265600002,0.00811445884211981
1380.7430246400002,0.00663774284440688
1383.46102272,0.005957324161441235
1386.1790208000002,0.006175007115461817
1388.8970188800001,0.006822381650262166
1391.61501696,0.006665805169189021
1394.3330150400002,0.0078785761008211
1397.05101312,0.008625530759704958
1399.7690112000003,0.009100338504907768
1402.4870092800002,0.00920622945083771
1405.20500736,0.009955463799946607
1407.9230054400002,0.010224918029000385
1410.6410035200001,0.009311468589936034
1413.3590016,0.009911347267240522
1416.0769996800002,0.01053870788052702
1418.7949977600001,0.012467237366875494
1421.5129958400003,0.012127312217600661
1424.2309939200002,0.011634082456305705
1426.948992,0.009884596805496138
1429.6669900800002,0.009378413165248567
1432.3849881600001,0.011079127077561424
1435.10298624,0.011849198253676363
1437.8209843200002,0.01160349098554736
1440.5389824000001,0.011225356587622137
1443.2569804800003,0.012356672474401975
1445.9749785600002,0.013739357082167558
1448.69297664,0.014197634927918479
1451.4109747200002,0.014442762934931963
1454.1289728000002,0.014783501776243213
1456.84697088,0.014484748317708629
1459.5649689600002,0.015537558629903359
1462.2829670400001,0.015050977116591646
1465.0009651200003,0.015070961345704958
1467.7189632000002,0.013556816931692417
1470.43696128,0.012575598420772494
1473.1549593600002,0.011859250110077824
1475.8729574400002,0.012756422798834599
1478.59095552,0.012521606995744783
1481.3089536000002,0.01383096969381814
1484.0269516800001,0.013993215662807756
1486.7449497600003,0.01347352433939708
1489.4629478400002,0.013814906397705329
1492.18094592,0.013094378365304138
1494.8989440000003,0.014914777233163257
1497.6169420800002,0.014979835468853508
1500.33494016,0.01378392641326176
1503.0529382400002,0.012257534186621122
1505.7709363200001,0.011299792223882221
1508.4889344,0.011738300998469064
1511.2069324800002,0.01088162456868691
1513.9249305600001,0.009859815041841635
1516.6429286400003,0.009128991312504553
1519.3609267200002,0.009043135181718398
1522.0789248,0.008559757028689496
1524.7969228800002,0.009201323968415664
1527.5149209600002,0.007592828562835052
1530.23291904,0.008149294298647192
1532.9509171200002,0.006923836707160014
1535.6689152000001,0.005658546590475488
1538.3869132800003,0.004605072002481947
1541.1049113600002,0.00444949771750025
1543.82290944,0.00468616797032162
1546.5409075200002,0.003137139647268583
1549.2589056000002,0.004022140256721762
1551.97690368,0.005571140553337628
1554.6949017600002,0.0047187416224190315
1557.4128998400001,0.004123865651489034
1560.1308979200003,0.00426066666420688
1562.8488960000002,0.003317940392379981
1565.56689408,0.002807656296538674
1568.2848921600003,0.0025274933542602795
1571.0028902400002,0.0025529188759012555
1573.72088832,0.002980400300857333
1576.4388864000002,0.0025173263308841953
1579.1568844800001,0.0030530413462095396
1581.8748825600003,0.0042275107977518545
1584.5928806400002,0.00433468008408866
1587.3108787200001,0.004335770779121617
1590.0288768000003,0.004678282480756302
1592.7468748800002,0.0052231671551155046
1595.46487296,0.00463681336437638
1598.1828710400002,0.005128087213665644
1600.9008691200002,0.007033013475862937
1603.6188672000003,0.0072627583706603716
1606.3368652800002,0.007651957425261813
1609.0548633600001,0.0073821287958235615
1611.7728614400003,0.007129619542316057
1614.4908595200002,0.00779611236145783
1617.2088576,0.008045988758041744
1619.9268556800002,0.007583571023708657
1622.6448537600002,0.009097453203890993
1625.36285184,0.009184607903789832
1628.0808499200002,0.00972481557249072
1630.7988480000001,0.010018019349857354
1633.5168460800003,0.010501031633266322
1636.2348441600002,0.010472827576311516
1638.95284224,0.009696706380712072
1641.6708403200003,0.008814929592026566
1644.3888384000002,0.00956281968746886
1647.10683648,0.009414380090399632
1649.8248345600002,0.008315989902759391
1652.5428326400001,0.007801745144602634
1655.2608307200003,0.007633782789972621
1657.9788288000002,0.00795922388137793
1660.6968268800001,0.008050676536903723
1663.4148249600003,0.007188557289485864
1666.1328230400002,0.008369596804065793
1668.85082112,0.007756039349935406
1671.5688192000002,0.006479249076190463
1674.2868172800002,0.005680781135164459
1677.0048153600003,0.0058588316825636255
1679.7228134400002,0.006119268547609025
1682.4408115200001,0.006478040760335979
1685.1588096000003,0.006374446186070415
1687.8768076800002,0.005828638734593383
1690.59480576,0.0054481276118902855
1693.3128038400002,0.005710147837941548
1696.0308019200002,0.006994950315587722
1698.7488000000003,0.007630928666048753
1701.4667980800002,0.00781671589104782
1704.1847961600001,0.008374568802152815
1706.9027942400003,0.00932633312020581
1709.6207923200002,0.009063983700715816
1712.3387904,0.00828037383021929
1715.0567884800003,0.007094004542953947
1717.7747865600002,0.007027170046693065
1720.4927846400003,0.007665153903619881
1723.2107827200002,0.0068134709421183715
1725.9287808000001,0.007664675719452063
1728.6467788800003,0.008825438612819703
1731.3647769600002,0.009790435137431608
1734.0827750400001,0.010333495635281409
1736.8007731200003,0.010836163249119402
1739.5187712000002,0.01028164098231965
1742.23676928,0.01021794425545064
1744.9547673600002,0.010248641398432845
1747.6727654400001,0.010901312630007709
1750.3907635200003,0.011973584960970562
1753.1087616000002,0.012500636335984083
1755.8267596800001,0.01272580536143142
1758.5447577600003,0.012175588657244774
1761.2627558400002,0.011295412522194681
1763.98075392,0.01181481628445269
1766.6987520000002,0.011597334289212391
1769.4167500800002,0.012060214639042499
1772.1347481600003,0.0118190998674228
1774.8527462400002,0.01116497039603992
1777.5707443200001,0.010998201259478257
1780.2887424000003,0.010878309051172153
1783.0067404800002,0.011127528023473943
1785.72473856,0.010102041964722197
1788.4427366400002,0.009586904162367738
1791.1607347200002,0.009949615642140586
1793.8787328000003,0.010147804709140118
1796.5967308800002,0.010398457453868026
1799.3147289600001,0.011251857363936857
1802.0327270400003,0.011470039268100862
1804.7507251200002,0.01031285552704908
1807.4687232,0.00999169804258404
1810.1867212800003,0.009278273366044587
1812.9047193600002,0.007645918811647334
1815.6227174400003,0.007217007477506421
1818.3407155200002,0.007553941708258627
1821.0587136000001,0.008235884117890002
1823.7767116800003,0.008770267576739599
1826.4947097600002,0.008428275058032675
1829.2127078400001,0.008459216334133046
1831.9307059200003,0.009038649061740678
1834.6487040000002,0.009766626656325883
1837.3667020800003,0.009320738554880137
1840.0847001600002,0.008901505460949366
1842.8026982400002,0.007435684442743451
1845.5206963200003,0.006862778182715523
1848.2386944000002,0.0064604678853088515
1850.9566924800001,0.0069868915775535
1853.6746905600003,0.006374196366054186
1856.3926886400002,0.00692959654769254
1859.11068672,0.007639542135519761
1861.8286848000002,0.008468912133782425
1864.5466828800002,0.00957795897769298
1867.2646809600003,0.010186982517618404
1869.9826790400002,0.010310277187793204
1872.7006771200001,0.009548459011867294
1875.4186752000003,0.009703078897974393
1878.1366732800002,0.009548027193173603
1880.85467136,0.010450523905698894
1883.5726694400003,0.011001128726674914
1886.2906675200002,0.0109288599384616
1889.0086656000003,0.011109596212046213
1891.7266636800002,0.012057941407395134
1894.4446617600001,0.012534706822500574
1897.1626598400003,0.012220306028854822
1899.8806579200002,0.011839858005738613
1902.5986560000001,0.01242664600135246
1905.3166540800003,0.012099823200510507
1908.0346521600002,0.011131065229259995
1910.7526502400003,0.011248142730498678
1913.4706483200002,0.011423512961331816
1916.1886464000002,0.011732694189112713
1918.9066444800003,0.01187305971404129
1921.6246425600002,0.011857403619613294
1924.3426406400001,0.01130520295275872
1927.0606387200003,0.010962039745992413
1929.7786368000002,0.01176710571674544
1932.4966348800003,0.011540632799803774
1935.2146329600002,0.01205596415505461
1937.9326310400002,0.012013713326629372
1940.6506291200003,0.012167690478522175
1943.3686272000002,0.012003079256779792
1946.0866252800001,0.012160803407308407
1948.8046233600003,0.012441475452330764
1951.5226214400002,0.012396433181136146
1954.2406195200003,0.012305382935616116
1956.9586176000003,0.012965786459189665
1959.6766156800002,0.013674616255770822
1962.3946137600003,0.013556946198201025
1965.1126118400002,0.014337069469258168
1967.8306099200001,0.014803392091921275
1970.5486080000003,0.014931293924863809
1973.2666060800002,0.014911341011855761
1975.9846041600001,0.014749511194626308
1978.7026022400003,0.014764458333829111
1981.4206003200002,0.014932654897165776
1984.1385984000003,0.014815558410560037
1986.8565964800002,0.014294765107730534
1989.5745945600002,0.013635118512548061
1992.2925926400003,0.012461949281338924
1995.0105907200002,0.011791967245041057
1997.7285888000001,0.01216496555216473
2000.4465868800003,0.011556314834979986
2003.1645849600002,0.011570904448768182
2005.8825830400003,0.010963862017298709
2008.6005811200002,0.011411667671164416
2011.3185792000002,0.011306112900682841
2014.0365772800003,0.01185923746186024
2016.7545753600002,0.011224537259240996
2019.4725734400001,0.010919228554948646
2022.1905715200003,0.010686647027904783
2024.9085696000002,0.010145443729631332
2027.6265676800003,0.009619860474413322
2030.3445657600003,0.00945863498527455
2033.0625638400002,0.010178482157171764
2035.7805619200003,0.009959962268133893
2038.4985600000002,0.010696865036764258
2041.2165580800001,0.010931337777624783
2043.9345561600003,0.011564155627735495
2046.6525542400002,0.012233369266455796
2049.37055232,0.012400735466854051
2052.0885504000003,0.012176237457826034
2054.8065484800004,0.012006098579647073
2057.52454656,0.012071665176258684
2060.2425446400002,0.012164411951352427
2062.9605427200004,0.01319945195649197
2065.6785408,0.014427552277425981
2068.39653888,0.014695907547229048
2071.1145369600004,0.014936834859784476
2073.83253504,0.014987137818468277
2076.55053312,0.01489528667064377
2079.2685312000003,0.015590855214405508
2081.9865292800005,0.015848227826620764
2084.70452736,0.014794402563927278
2087.4225254400003,0.014274167019511452
2090.1405235200004,0.013837231630808411
2092.8585216,0.01347532700645182
2095.5765196800003,0.01448507242806052
2098.2945177600004,0.014855439464794173
2101.01251584,0.014597901540913227
2103.7305139200002,0.013531913933575446
2106.4485120000004,0.013214276396444902
2109.16651008,0.013108757944059413
2111.88450816,0.011271980245968649
2114.6025062400004,0.011513625694576035
2117.32050432,0.011976757435448349
2120.0385024,0.012058523179483416
2122.7565004800003,0.012368054976523268
2125.47449856,0.01240852632073075
2128.19249664,0.011110951089797538
2130.9104947200003,0.011112699002236326
2133.6284928000005,0.011480050722823876
2136.34649088,0.010846992179462944
2139.0644889600003,0.01086364984368604
2141.7824870400004,0.010995857886592297
2144.50048512,0.011190405074782639
2147.2184832000003,0.01074695545687021
2149.9364812800004,0.011518327277579843
2152.65447936,0.011072206919661376
2155.3724774400002,0.011059406300121921
2158.0904755200004,0.011972700983076123
2160.8084736,0.012368381321369526
2163.52647168,0.012895351581500236
2166.2444697600004,0.012458687746603303
2168.96246784,0.011718051738247581
2171.68046592,0.011466437048195388
2174.3984640000003,0.011487342294767444
2177.1164620800005,0.01186692673082046
2179.83446016,0.01152686357885635
2182.5524582400003,0.011789303061971346
2185.2704563200004,0.012144651720641164
2187.9884544,0.011864865653736345
2190.7064524800003,0.011996549693848557
2193.4244505600004,0.011834747180822447
2196.14244864,0.0113035464180129
2198.8604467200003,0.01129318636828014
2201.5784448000004,0.011009685958379478
2204.29644288,0.01083941397284871
2207.0144409600002,0.01141706009638721
2209.7324390400004,0.011899197537885264
2212.45043712,0.011259720813137974
2215.1684352,0.01139845839207343
2217.8864332800003,0.010865520972195952
2220.60443136,0.010578000730295578
2223.32242944,0.010907052961781183
2226.0404275200003,0.011599411386479908
2228.7584256000005,0.012489176688482928
2231.47642368,0.01285793597927043
2234.1944217600003,0.01280894382541753
2236.9124198400004,0.011827156791638593
2239.63041792,0.011645776371357996
2242.3484160000003,0.011585912198393444
2245.0664140800004,0.011858402995063244
2247.78441216,0.011798507714848583
2250.5024102400002,0.011906235471158766
2253.2204083200004,0.012186081151284611
2255.9384064,0.012285158182260503
2258.65640448,0.012619086328089502
2261.3744025600004,0.013464708682757731
2264.09240064,0.014172754376486907
2266.81039872,0.014630597518582533
2269.5283968000003,0.0145699001132229
2272.2463948800005,0.014334138410670327
2274.96439296,0.012992862615718082
2277.6823910400003,0.012649377729719191
2280.4003891200005,0.012643903301432502
2283.1183872,0.013072359511246745
2285.8363852800003,0.013540617165788582
2288.5543833600004,0.01326056702816203
2291.27238144,0.01333484185735756
2293.9903795200003,0.013164951176060313
2296.7083776000004,0.013228245498237534
2299.42637568,0.013147762098341786
2302.1443737600002,0.012928947033355342
2304.8623718400004,0.012143284988815672
2307.58036992,0.012623250326376123
2310.298368,0.013248568333402488
2313.0163660800004,0.013321112524989687
2315.7343641600005,0.013341257056325162
2318.45236224,0.01329888733593343
2321.1703603200003,0.012704354211287239
2323.8883584000005,0.011883679532796343
2326.60635648,0.012052046501088931
2329.3243545600003,0.012702539074651575
2332.0423526400004,0.012532436080193499
2334.76035072,0.011674170839929943
2337.4783488000003,0.011183620552140283
2340.1963468800004,0.01104315704133807
2342.91434496,0.010962087687213184
2345.6323430400003,0.01002035870648399
2348.3503411200004,0.01032494618701385
2351.0683392,0.010615114642969381
2353.78633728,0.010969047658687892
2356.5043353600004,0.011122152106839422
2359.22233344,0.011392509796063877
2361.94033152,0.010975013519675336
2364.6583296000003,0.011159667746137636
2367.3763276800005,0.011022129440768857
2370.09432576,0.010462722409910974
2372.8123238400003,0.010318561289342831
2375.5303219200005,0.0098803431208907
2378.24832,0.01013849926833199
2380.9663180800003,0.009997133857662988
2383.6843161600004,0.009379846041333906
2386.40231424,0.010029919012812805
2389.1203123200003,0.010644664110372126
2391.8383104000004,0.010920733045727715
2394.55630848,0.010620390760999854
2397.2743065600002,0.010952756991533974
2399.9923046400004,0.012258290401163663
2402.71030272,0.01212573246703208
2405.4283008,0.012054591151534844
2408.1462988800004,0.011916189331643956
2410.8642969600005,0.011594046986381557
2413.58229504,0.011431318121315037
2416.3002931200003,0.010937494143376192
2419.0182912000005,0.01059358092147189
2421.73628928,0.010630659235205897
2424.4542873600003,0.01148499967226524
2427.1722854400005,0.011398326973544037
2429.89028352,0.01175113686779028
2432.6082816000003,0.012365725019090945
2435.3262796800004,0.01217849171708707
2438.04427776,0.011980519801535472
2440.7622758400003,0.010969377282719961
2443.4802739200004,0.01018863168771933
2446.198272,0.009920015345918465
2448.9162700800002,0.010055661162342133
2451.6342681600004,0.010174928144463635
2454.35226624,0.010556634119142316
2457.07026432,0.010495338563960566
2459.7882624000003,0.009917314478156136
2462.5062604800005,0.010716115571838714
2465.22425856,0.011185898559490148
2467.9422566400003,0.011131835608980012
2470.6602547200005,0.011273620790483996
2473.3782528,0.01137607026574372
2476.0962508800003,0.011253382744888185
2478.8142489600004,0.011418771172701625
2481.53224704,0.011582181297407068
2484.2502451200003,0.011129118930929494
2486.9682432000004,0.010999480951204177
2489.68624128,0.010662133782596506
2492.4042393600002,0.01050014753548556
2495.1222374400004,0.010396267230948553
2497.84023552,0.01015542718103113
2500.5582336,0.011013239339021652
2503.2762316800004,0.01144412764086411
2505.9942297600005,0.011761033075917027
2508.71222784,0.011308771806774587
2511.4302259200003,0.01066367981004479
2514.1482240000005,0.010478802767083906
2516.86622208,0.010293075208848812
2519.5842201600003,0.010530532249353186
2522.3022182400005,0.010253945684318033
2525.02021632,0.010482695144815146
2527.7382144000003,0.010806331463843577
2530.4562124800004,0.010854648939483624
2533.17421056,0.010894927156298806
2535.8922086400003,0.010570476650056726
2538.6102067200004,0.010633930967779648
2541.3282048,0.010774277892069861
2544.0462028800002,0.01069957127613641
2546.7642009600004,0.010042414740900618
2549.4821990400005,0.010008276515521608
2552.20019712,0.009993743559700619
2554.9181952000004,0.010818868909256985
2557.6361932800005,0.010796817935520231
2560.35419136,0.010827795526526351
2563.0721894400003,0.01055147684120783
2565.7901875200005,0.01098493824993163
2568.5081856,0.011553684147793675
2571.2261836800003,0.011773640345785097
2573.9441817600004,0.011952867093623532
2576.66217984,0.011085650595163088
2579.3801779200003,0.01137515275860057
2582.0981760000004,0.011706368408110457
2584.81617408,0.01125569243616642
2587.5341721600003,0.011186555812106924
2590.2521702400004,0.011013446955656647
2592.97016832,0.011078332358540166
2595.6881664000002,0.011318084654999616
2598.4061644800004,0.010982558505070905
2601.1241625600005,0.011059309380424764
2603.84216064,0.011197965449312619
2606.5601587200003,0.011303834645699062
2609.2781568000005,0.011142990444433565
2611.99615488,0.011073828016701093
2614.7141529600003,0.010853281432689599
2617.4321510400005,0.011557835938067917
2620.15014912,0.012536133872206534
2622.8681472000003,0.012442014180273908
2625.5861452800004,0.012786197192217408
2628.30414336,0.012518727808267904
2631.0221414400003,0.01224808706157443
2633.7401395200004,0.012863333832342505
2636.4581376,0.013334783797377625
2639.1761356800002,0.013567731699334118
2641.8941337600004,0.014288978631475935
2644.6121318400005,0.014279157709056634
2647.33012992,0.013410180590114784
2650.0481280000004,0.011940249019620097
2652.7661260800005,0.01176716843989567
2655.48412416,0.011528094630412156
2658.2021222400003,0.011339453685193845
2660.9201203200005,0.010825263131541085
2663.6381184,0.010625167582934303
2666.3561164800003,0.0102500970500774
2669.0741145600005,0.009886036312614976
2671.79211264,0.009455916721923252
2674.5101107200003,0.009095249147994089
2677.2281088000004,0.008911651678438659
2679.94610688,0.00810735977751964
2682.6641049600003,0.008691740672315262
2685.3821030400004,0.009284835314333328
2688.10010112,0.009935843092476304
2690.8180992000002,0.009637082341965808
2693.5360972800004,0.009460703484275967
2696.2540953600005,0.009356654131337905
2698.97209344,0.0086514266785791
2701.6900915200004,0.008786301110735195
2704.4080896000005,0.008810866539765705
2707.12608768,0.008276537967733866
2709.8440857600003,0.008930080343620084
2712.5620838400005,0.008739518055282502
2715.28008192,0.00804105329544047
2717.9980800000003,0.007505617557227673
2720.7160780800004,0.007955839101907003
2723.43407616,0.008509169365757963
2726.1520742400003,0.008664653775683817
2728.8700723200004,0.008966228969340406
2731.5880704,0.009475225309666158
2734.3060684800002,0.00974391218921955
2737.0240665600004,0.00921251659801392
2739.7420646400005,0.008778989939369097
2742.46006272,0.008892260933942353
2745.1780608000004,0.008673950129141517
2747.8960588800005,0.008733310004834571
2750.61405696,0.00882623138229377
2753.3320550400003,0.008321575830137817
2756.0500531200005,0.008313133804803918
2758.7680512,0.008165225141174126
2761.4860492800003,0.007466010425096314
2764.2040473600005,0.007619218194621524
2766.92204544,0.00754107462792053
2769.6400435200003,0.007660954460074976
2772.3580416000004,0.007881591850705583
2775.07603968,0.007286855420278293
2777.7940377600003,0.007238003321549336
2780.5120358400004,0.007558323661243982
2783.23003392,0.007253771557428124
2785.9480320000002,0.0075685046193241234
2788.6660300800004,0.008353479972531552
2791.3840281600005,0.00888380377714526
2794.10202624,0.009235857227984035
2796.8200243200004,0.009098165225568167
2799.5380224000005,0.009722647678768404
2802.25602048,0.00990708862714662
2804.9740185600003,0.009965273887055481
2807.6920166400005,0.009993017116225467
2810.41001472,0.010051926085417051
2813.1280128000003,0.010427401537578262
2815.8460108800004,0.010395707242779828
2818.56400896,0.010251433412841848
2821.2820070400003,0.010249941695735565
2824.0000051200004,0.010599427936190509
2826.7180032,0.010973557837441028
2829.4360012800003,0.011146400312700422
2832.1539993600004,0.011353508991988726
2834.8719974400005,0.012223345961877463
2837.5899955200002,0.012925318528367313
2840.3079936000004,0.012986414008310021
2843.0259916800005,0.013531950412435378
2845.74398976,0.013418539647130245
2848.4619878400003,0.013549970098960529
2851.1799859200005,0.01332292984520489
2853.897984,0.014346339347315329
2856.6159820800003,0.014619867670478293
2859.3339801600005,0.014623141114267213
2862.05197824,0.01425351283792331
2864.7699763200003,0.01415719212367339
2867.4879744000004,0.0144128154549934
2870.20597248,0.014333142562431789
2872.9239705600003,0.01449323651126111
2875.6419686400004,0.014232764166047573
2878.3599667200006,0.014154342308466461
2881.0779648000002,0.01434661106918167
2883.7959628800004,0.014007844811008141
2886.5139609600005,0.013964600983090492
2889.23195904,0.012960124155821262
2891.9499571200004,0.012328914458214157
2894.6679552000005,0.01225360409850662
2897.38595328,0.0125415061305576
2900.1039513600003,0.013023731265583649
2902.8219494400005,0.013458223232945876
2905.53994752,0.013424693315927883
2908.2579456000003,0.013354200390351956
2910.9759436800005,0.013019518290910526
2913.69394176,0.012776144898833941
2916.4119398400003,0.012347569750478016
2919.1299379200004,0.011731170621068543
2921.847936,0.011893272267613497
2924.5659340800003,0.011454376121556642
2927.2839321600004,0.011241746058370694
2930.0019302400005,0.011118872731691987
2932.7199283200002,0.010648489682820284
2935.4379264000004,0.010263901662139752
2938.1559244800005,0.010434768762329405
2940.87392256,0.010263533621317045
2943.5919206400004,0.01043267156383898
2946.3099187200005,0.010410535426168543
2949.0279168,0.010039329161934951
2951.7459148800003,0.010824360129783273
2954.4639129600005,0.011354178232887868
2957.18191104,0.011942467158986503
2959.8999091200003,0.01215479862106772
2962.6179072000004,0.011933821419413349
2965.33590528,0.012108069994734016
2968.0539033600003,0.011981733863320798
2970.7719014400004,0.012373884425524118
2973.4898995200006,0.01293028738402846
2976.2078976000003,0.013312612042733818
2978.9258956800004,0.013115908941138343
2981.6438937600005,0.01305465460775146
2984.36189184,0.013398198308525622
2987.0798899200004,0.0131842285516095
2989.7978880000005,0.01377165930428248
2992.51588608,0.013271888817974364
2995.2338841600003,0.012924083693933497
2997.9518822400005,0.0123617517487018
3000.66988032,0.01282695449302107
3003.3878784000003,0.012242114149624506
3006.1058764800005,0.011747704583938479
3008.82387456,0.011648629474841243
3011.5418726400003,0.011589578094546304
3014.2598707200004,0.011408083308458217
3016.9778688,0.01157876530164259
3019.6958668800003,0.011326271369435759
3022.4138649600004,0.011923850610930486
3025.1318630400006,0.012124102954029325
3027.8498611200002,0.011825693405554283
3030.5678592000004,0.011235129947839262
3033.2858572800005,0.011397865680616626
3036.00385536,0.01196139570079513
3038.7218534400004,0.012374904578251744
3041.4398515200005,0.012261513142171054
3044.1578496,0.01211628419995936
3046.8758476800003,0.012098831126607479
3049.5938457600005,0.012679719403389633
3052.31184384,0.012793880284423409
3055.0298419200003,0.012664492377410852
3057.7478400000005,0.01246625333927831
3060.46583808,0.012455754133863906
3063.1838361600003,0.012368491240738244
3065.9018342400004,0.011837733134476558
3068.6198323200006,0.011893076459708496
3071.3378304000003,0.012536218795750287
3074.0558284800004,0.012880451937840931
3076.7738265600005,0.01277776155677035
3079.4918246400002,0.012084538927211952
3082.2098227200004,0.01198404405358744
3084.9278208000005,0.011968532180337554
3087.64581888,0.012394244419854594
3090.3638169600003,0.012947596549477858
3093.0818150400005,0.012868996219216555
3095.79981312,0.01285911909310311
3098.5178112000003,0.012373572389523524
3101.2358092800005,0.01152379977759388
3103.95380736,0.011127963645013672
3106.6718054400003,0.01116455832377028
3109.3898035200004,0.01159842955561885
3112.1078016000006,0.011360084185821684
3114.8257996800003,0.011417703627108367
3117.5437977600004,0.011612173853870367
3120.2617958400006,0.011606494724604843
3122.9797939200002,0.011299232393156444
3125.6977920000004,0.012152670389285802
3128.4157900800005,0.01163395243314902
3131.13378816,0.012523444495432301
3133.8517862400004,0.01279978468827725
3136.5697843200005,0.0126787117850089
3139.2877824,0.012285944647620006
3142.0057804800003,0.011886042333521196
3144.7237785600005,0.011370791338736197
3147.44177664,0.011005947455504206
3150.1597747200003,0.01097080015169638
3152.8777728000005,0.010158123734547608
3155.59577088,0.01039616828140133
3158.3137689600003,0.009865940181659205
3161.0317670400004,0.009568942279663872
3163.7497651200006,0.009898312671575482
3166.4677632000003,0.00994573253231934
3169.1857612800004,0.010078882911653153
3171.9037593600005,0.009922444294741872
3174.6217574400002,0.009783002924803164
3177.3397555200004,0.00979908591729206
3180.0577536000005,0.010188848594434141
3182.77575168,0.010235340347835908
3185.4937497600004,0.009991710155288658
3188.2117478400005,0.009880503201897817
3190.92974592,0.010013099102177847
3193.6477440000003,0.010411062587166953
3196.3657420800005,0.010317342204976043
3199.08374016,0.009972079846429338
3201.8017382400003,0.009447641440853083
3204.5197363200004,0.009458427529809299
3207.2377344000006,0.00935333058533061
3209.9557324800003,0.009721828434630986
3212.6737305600004,0.009955943314103877
3215.3917286400006,0.01019057704359394
3218.1097267200003,0.010467183306234418
3220.8277248000004,0.01057143015016404
3223.5457228800005,0.010562299503162897
3226.2637209600002,0.01048103219336216
3228.9817190400004,0.010546451675562452
3231.6997171200005,0.010604068025588553
3234.4177152,0.011023586799516316
3237.1357132800003,0.011196161560926399
3239.8537113600005,0.011344984969211325
3242.57170944,0.011188154881422996
3245.2897075200003,0.010984119548929527
3248.0077056000005,0.010671101843977127
3250.72570368,0.009899001259379148
3253.4437017600003,0.009956156440058983
3256.1616998400004,0.010115476007952928
3258.8796979200006,0.009844792323253415
3261.5976960000003,0.009859226533484922
3264.3156940800004,0.010264808775612089
3267.0336921600006,0.010253811912665611
3269.7516902400002,0.010450129171931444
3272.4696883200004,0.010463252823242009
3275.1876864000005,0.010174455364834856
3277.90568448,0.009962581152409555
3280.6236825600004,0.009498540909582687
3283.3416806400005,0.00970766868868278
3286.05967872,0.009598332346649308
3288.7776768000003,0.009825643598107447
3291.4956748800005,0.009790136065872979
3294.21367296,0.010626415866505035
3296.9316710400003,0.010294990894319511
3299.6496691200005,0.010337880871934324
3302.3676672000006,0.011170516571781697
3305.0856652800003,0.011657374498817319
3307.8036633600004,0.011105180671135528
3310.5216614400006,0.01099768858157546
3313.2396595200003,0.011051610771369624
3315.9576576000004,0.011233213100958928
3318.6756556800005,0.010952943250506664
3321.3936537600002,0.011840572452795683
3324.1116518400004,0.011984366946118818
3326.8296499200005,0.012417593468385668
3329.547648,0.012863947972515
3332.2656460800004,0.013210535152938796
3334.9836441600005,0.01307270632263613
3337.70164224,0.013587851470242995
3340.4196403200003,0.013501816455675275
3343.1376384000005,0.01283288648262726
3345.8556364800006,0.012687841152126289
3348.5736345600003,0.012440170591761834
3351.2916326400004,0.012096850368667589
3354.0096307200006,0.012153798008304406
3356.7276288000003,0.012240579108494742
3359.4456268800004,0.012214840117677817
3362.1636249600006,0.011736662880604598
3364.8816230400002,0.012120893512316044
3367.5996211200004,0.01192826947259018
3370.3176192000005,0.011631162272551343
3373.03561728,0.01175393439878647
3375.7536153600004,0.011361757245439641
3378.4716134400005,0.011179834186634707
3381.18961152,0.011059530289825759
3383.9076096000003,0.011293445617888587
3386.6256076800005,0.011135873144393571
3389.34360576,0.010706389169122588
3392.0616038400003,0.010680288770357649
3394.7796019200005,0.010657867030975154
3397.4976000000006,0.010400905360191892
3400.2155980800003,0.009801831478058354
3402.9335961600004,0.009398573002405541
3405.6515942400006,0.009191903536562407
3408.3695923200003,0.00902781101175254
3411.0875904000004,0.00906109375443176
3413.8055884800006,0.009414242886406576
3416.5235865600002,0.008657945912387
3419.2415846400004,0.008697445412019
3421.9595827200005,0.008327976229869805
3424.6775808,0.008495476541754421
3427.3955788800004,0.007835417235571462
3430.1135769600005,0.007474273326020686
3432.83157504,0.0077620548287411495
3435.5495731200003,0.00855087007161881
3438.2675712000005,0.008578290571448655
3440.9855692800006,0.007913284498986428
3443.7035673600003,0.007802994797427409
3446.4215654400004,0.007836540778290768
3449.1395635200006,0.008432923322433616
3451.8575616000003,0.008391845331123804
3454.5755596800004,0.008166215175746672
3457.2935577600006,0.008012933216672735
3460.0115558400003,0.007879948137039072
3462.7295539200004,0.007828165527148379
3465.4475520000005,0.00759530597957081
3468.1655500800002,0.007333659253168534
3470.8835481600004,0.007033937462716189
3473.6015462400005,0.007250751499467967
3476.31954432,0.00707704251339436
3479.0375424000003,0.007044051367843807
3481.7555404800005,0.007504303709335858
3484.47353856,0.0078057555399331235
3487.1915366400003,0.007868684815102611
3489.9095347200005,0.007659495393146365
3492.6275328000006,0.007887615359080336
3495.3455308800003,0.007613525266179089
3498.0635289600004,0.0075955971302201775
3500.7815270400006,0.007684505931807806
3503.4995251200003,0.007742351809024051
3506.2175232000004,0.007557185898116714
3508.9355212800006,0.0071899556739420944
3511.6535193600002,0.007192244992415553
3514.3715174400004,0.007339462649763817
3517.0895155200005,0.007398490552907866
3519.8075136,0.006981100343849356
3522.5255116800004,0.007237757404389811
3525.2435097600005,0.007282775702076805
3527.96150784,0.0075332780327173055
3530.6795059200003,0.007806974471868067
3533.3975040000005,0.008098166524932005
3536.1155020800006,0.008221607917353602
3538.8335001600003,0.007781005605550284
3541.5514982400005,0.006708995841633758
3544.2694963200006,0.007232416543534015
3546.9874944000003,0.00688091227324783
3549.7054924800004,0.007250567545701081
3552.4234905600006,0.007038440137280055
3555.1414886400003,0.007010446046460395
3557.8594867200004,0.006903639262873185
3560.5774848000005,0.006468489484290352
3563.2954828800002,0.0059130134500584575
3566.0134809600004,0.0058922001255581335
3568.7314790400005,0.006308306220073057
3571.44947712,0.0066325093983161665
3574.1674752000004,0.006544206719255818
3576.8854732800005,0.006445249432345257
3579.6034713600006,0.0063596061688864225
3582.3214694400003,0.005435696166734338
3585.0394675200005,0.005484053962410584
3587.7574656000006,0.005308452530194074
3590.4754636800003,0.005116635957836735
3593.1934617600004,0.00465988739253298
3595.9114598400006,0.004636859537821003
3598.6294579200003,0.0046713028285543245
3601.3474560000004,0.004901033124636633
3604.0654540800006,0.004958567542859171
3606.7834521600003,0.004972481915116234
3609.5014502400004,0.004911771475521576
3612.2194483200005,0.005035947027200116
3614.9374464,0.005507501575114482
3617.6554444800004,0.005649007243015092
3620.3734425600005,0.006016278878036019
3623.09144064,0.0065815736623653365
3625.8094387200003,0.006862633662153783
3628.5274368000005,0.006695418679456111
3631.2454348800006,0.00679565585433739
3633.9634329600003,0.007128812106770077
3636.6814310400005,0.006983292497829474
3639.3994291200006,0.006710015491331767
3642.1174272000003,0.0065918048068889235
3644.8354252800004,0.006999694621866226
3647.5534233600006,0.007081627202478735
3650.2714214400003,0.007326779830182595
3652.9894195200004,0.00722153997976438
3655.7074176000006,0.006809360333166481
3658.4254156800002,0.007071281661795048
3661.1434137600004,0.006781637269994256
3663.8614118400005,0.007112756426899125
3666.57940992,0.007709884493878327
3669.2974080000004,0.007897481204646617
3672.0154060800005,0.007858037901577575
3674.7334041600006,0.008246050415956496
3677.4514022400003,0.008212669695987884
3680.1694003200005,0.008354032013860646
3682.8873984000006,0.008250110341986527
3685.6053964800003,0.00880557846612895
3688.3233945600005,0.008883698674731377
3691.0413926400006,0.00900689113762354
3693.7593907200003,0.009191698659426706
3696.4773888000004,0.009119676980234637
3699.1953868800006,0.00934255636474468
3701.9133849600003,0.008892777463470836
3704.6313830400004,0.009323865032920153
3707.3493811200005,0.009755814502542925
3710.0673792000002,0.009900556342301137
3712.7853772800004,0.01021338742565181
3715.5033753600005,0.010320450137136561
3718.22137344,0.010337015322989807
3720.9393715200003,0.010568058823873017
3723.6573696000005,0.010649501504253145
3726.3753676800006,0.010422562113025613
3729.0933657600003,0.01030486304234568
3731.8113638400005,0.010261119159615362
3734.5293619200006,0.010486875724330602
3737.2473600000003,0.010459101002771476
3739.9653580800004,0.010265598899256823
3742.6833561600006,0.010413116296631664
3745.4013542400003,0.009845310836401389
3748.1193523200004,0.009624520989973462
3750.8373504000006,0.010075637744407118
3753.5553484800002,0.010663974469046877
3756.2733465600004,0.01051717428100929
3758.9913446400005,0.01101901490286572
3761.70934272,0.011222745852541571
3764.4273408000004,0.011464085494401921
3767.1453388800005,0.011349399456550557
3769.8633369600007,0.011758177096025335
3772.5813350400003,0.0116938994897966
3775.2993331200005,0.011710457157580123
3778.0173312000006,0.011422637816161263
3780.7353292800003,0.011383152497918658
3783.4533273600005,0.011220470862414622
3786.1713254400006,0.011263169686963614
3788.8893235200003,0.011422310602919872
3791.6073216000004,0.011205077593944068
3794.3253196800006,0.011449404660845097
3797.0433177600003,0.011456585319095325
3799.7613158400004,0.011785980104168203
3802.4793139200005,0.011571042064947967
3805.1973120000002,0.011475489886653811
3807.9153100800004,0.011417990031262981
3810.6333081600005,0.01161606801900028
3813.3513062400007,0.011783690095499288
3816.0693043200004,0.012153136894681893
3818.7873024000005,0.012170323729430166
3821.5053004800006,0.012352348214516695
3824.2232985600003,0.012040054627964203
3826.9412966400005,0.01206345676192555
3829.6592947200006,0.011771723073502827
3832.3772928000003,0.010862873987989019
3835.0952908800004,0.011072971664032316
3837.8132889600006,0.011239624950794891
3840.5312870400003,0.01107335109662877
3843.2492851200004,0.011556726867264722
3845.9672832000006,0.011265860357283941
3848.6852812800003,0.01118311828756724
3851.4032793600004,0.010886714742368575
3854.1212774400005,0.010255255358425863
3856.8392755200002,0.010030633976640502
3859.5572736000004,0.010115853396198915
3862.2752716800005,0.010177927361664452
3864.9932697600007,0.01013319746916519
3867.7112678400003,0.0099597659692936
3870.4292659200005,0.009488121201990829
3873.1472640000006,0.009024130669064157
3875.8652620800003,0.008832544594113756
3878.5832601600005,0.009037730370744512
3881.3012582400006,0.008929364444442811
3884.0192563200003,0.00905949889774682
3886.7372544000004,0.009203147853236615
3889.4552524800006,0.00954719974130569
3892.1732505600003,0.009685887130003401
3894.8912486400004,0.009809188875324892
3897.6092467200006,0.009882474793428742
3900.3272448000002,0.010150143714833249
3903.0452428800004,0.010373692452732008
3905.7632409600005,0.010701619661364958
3908.4812390400007,0.011147006996360176
3911.1992371200004,0.011470136246011009
3913.9172352000005,0.01076612539069366
3916.6352332800006,0.0106971094196604
3919.3532313600003,0.01072141018985473
3922.0712294400005,0.010435320157997197
3924.7892275200006,0.0102318941006736
3927.5072256000003,0.010208708980739445
3930.2252236800005,0.01035446992920086
3932.9432217600006,0.009997363905953627
3935.6612198400003,0.009500832883567512
3938.3792179200004,0.008838101421446254
3941.0972160000006,0.009178244369566713
3943.8152140800003,0.009460305525191615
3946.5332121600004,0.00967941899672553
3949.2512102400005,0.009386726706389403
3951.9692083200002,0.009603292737971891
3954.6872064000004,0.009791778620923175
3957.4052044800005,0.009933732271782958
3960.1232025600007,0.01034443880752356
3962.8412006400004,0.010867339829220946
3965.5591987200005,0.011262693910293109
3968.2771968000006,0.01132917371027009
3970.9951948800003,0.011336090296573786
3973.7131929600005,0.010754063234785782
3976.4311910400006,0.01005343143973203
3979.1491891200003,0.00991900870828566
3981.8671872000004,0.009661805183132977
3984.5851852800006,0.010194008198213922
3987.3031833600003,0.01056277420847973
3990.0211814400004,0.010713868397225212
3992.7391795200006,0.01129465255238049
3995.4571776000003,0.01155337390505995
3998.1751756800004,0.011509633516984863
4000.8931737600005,0.011263247815032074
4003.6111718400007,0.01100915106896494
4006.3291699200004,0.010774695634807152
4009.0471680000005,0.010639660303200849
4011.7651660800007,0.010772676042493323
4014.4831641600003,0.010057974969662986
4017.2011622400005,0.009795751276941544
4019.9191603200006,0.010114733641020557
4022.6371584000003,0.010297204926351
4025.3551564800005,0.010014336163304272
4028.0731545600006,0.009537375831297545
4030.7911526400003,0.009801608896036207
4033.5091507200004,0.010110615856508076
4036.2271488000006,0.010234704300736475
4038.9451468800003,0.010163848680452503
4041.6631449600004,0.0104693580338866
4044.3811430400006,0.01007496026661947
4047.0991411200007,0.009873881710910304
4049.8171392000004,0.00997052541938448
4052.5351372800005,0.010203132051392672
4055.2531353600007,0.010575497296136938
4057.9711334400004,0.01036862893180679
4060.6891315200005,0.01037957086018615
4063.4071296000006,0.010508768933227053
4066.1251276800003,0.01069358534793885
4068.8431257600005,0.011165458100871994
4071.5611238400006,0.011411004097435118
4074.2791219200003,0.012083859877979108
4076.9971200000005,0.01261575069709231
4079.7151180800006,0.012954416563482063
4082.4331161600003,0.012629703118045121
4085.1511142400004,0.012652925338196397
4087.8691123200006,0.012226125986185998
4090.5871104000003,0.012183646818256122
4093.3051084800004,0.01223976203550503
4096.02310656,0.012480690183752863
4098.74110464,0.012542923430396868
4101.45910272,0.012395102472336106
4104.1771008000005,0.012533604146764965
4106.895098880001,0.01229470144387168
4109.613096960001,0.012170620116717323
4112.33109504,0.012122245312713886
4115.04909312,0.01255301691907107
4117.7670912,0.012974211113997214
4120.4850892800005,0.01270689062582786
4123.203087360001,0.01261664149752928
4125.921085440001,0.012667264517852495
4128.639083520001,0.012772396365483552
4131.3570816,0.01257941427343745
4134.07507968,0.012521090875562635
4136.79307776,0.01227214950958544
4139.511075840001,0.012637730227067046
4142.229073920001,0.01275346664861754
4144.947072000001,0.0126800153502451
4147.66507008,0.012914492363387708
4150.38306816,0.01310942787307745
4153.10106624,0.013701334586181169
4155.8190643200005,0.014135498336135477
4158.537062400001,0.013829959171557604
4161.255060480001,0.013672436252636366
4163.973058560001,0.013680279692019681
4166.69105664,0.013173693290993604
4169.40905472,0.012979823371901844
4172.1270528000005,0.012934708658543848
4174.845050880001,0.012855912088764576
4177.563048960001,0.013353259284803798
4180.281047040001,0.013785996544423362
4182.99904512,0.013730715904788582
4185.7170432,0.013347002109390438
4188.43504128,0.013161914018730236
4191.153039360001,0.012652498434819748
4193.871037440001,0.012573987883375715
4196.589035520001,0.012702041535611386
4199.3070336,0.012537941802087893
4202.02503168,0.012511211848712733
4204.74302976,0.012692885706012902
4207.4610278400005,0.012839150085698137
4210.179025920001,0.012463521293577529
4212.897024000001,0.012099603893719113
4215.615022080001,0.011907038208540222
4218.33302016,0.011660070439374337
4221.05101824,0.011681859654522952
4223.76901632,0.011400306228322776
4226.487014400001,0.011517903222089565
4229.205012480001,0.011892068333461125
4231.923010560001,0.011774854031167514
4234.64100864,0.011408523625789257
4237.35900672,0.011079683909541949
4240.0770048,0.011222085308709495
4242.7950028800005,0.011000313609099699
4245.513000960001,0.010518807951970466
4248.230999040001,0.010781010342484798
4250.94899712,0.010355340104979405
4253.6669952,0.010586571606125084
4256.38499328,0.010418336352820745
4259.1029913600005,0.010253862747092946
4261.820989440001,0.010348635283507157
4264.538987520001,0.010460065014125774
4267.256985600001,0.010585422551327994
4269.97498368,0.010755328897355199
4272.69298176,0.010902476730442423
4275.41097984,0.01111465027740266
4278.128977920001,0.011099055831321536
4280.846976000001,0.011169278224796741
4283.564974080001,0.011557193207897498
4286.28297216,0.011825501954736417
4289.00097024,0.011787213943124542
4291.71896832,0.011957726812767966
4294.4369664000005,0.012219196363370877
4297.154964480001,0.012386175025903334
4299.872962560001,0.012269841508905088
4302.59096064,0.012504942067422142
4305.30895872,0.01235259954103718
4308.0269568,0.012282484915663083
4310.7449548800005,0.012849191004456806
4313.462952960001,0.013011742235001122
4316.180951040001,0.013422755944199949
4318.898949120001,0.013495487942419615
4321.6169472,0.01362006842253205
4324.33494528,0.013826181045040187
4327.05294336,0.014228009670413932
4329.770941440001,0.014326877194993592
4332.488939520001,0.013861222627928882
4335.206937600001,0.013793237362737187
4337.92493568,0.013985023314978307
4340.64293376,0.014404630159944531
4343.36093184,0.014431926593997169
4346.0789299200005,0.014629904294185536
4348.796928000001,0.014576730618523825
4351.514926080001,0.014850449529199672
4354.232924160001,0.015059603471779148
4356.95092224,0.014851001521634544
4359.66892032,0.01495893181867558
4362.3869184000005,0.015329445912952266
4365.104916480001,0.015323877694187082
4367.822914560001,0.015429306256534048
4370.540912640001,0.01544394704921892
4373.25891072,0.01526282926792355
4375.9769088,0.01524148276163828
4378.69490688,0.015564013116957653
4381.412904960001,0.015630884921844057
4384.130903040001,0.01567040804683817
4386.848901120001,0.015901022703362244
4389.5668992,0.015842003297529494
4392.28489728,0.015961550379944178
4395.00289536,0.016147704483105763
4397.7208934400005,0.016132447155086993
4400.438891520001,0.01584120721829141
4403.156889600001,0.01596611230844669
4405.874887680001,0.01607621600333431
4408.59288576,0.01592427938070884
4411.31088384,0.015685089358560944
4414.0288819200005,0.015709762989825293
4416.746880000001,0.015975779721449257
4419.464878080001,0.015574870246551242
4422.182876160001,0.01570826271706771
4424.90087424,0.01564344844264376
4427.61887232,0.0157296886805538
4430.3368704,0.015313689351414972
4433.054868480001,0.015547288268114912
4435.772866560001,0.015199066089828683
4438.490864640001,0.014974189816355121
4441.20886272,0.01458678073184938
4443.9268608,0.014608857362238936
4446.64485888,0.014661930306983706
4449.3628569600005,0.01454273682938112
4452.080855040001,0.014850837389686511
4454.798853120001,0.014668162682847985
4457.516851200001,0.014799685035786325
4460.23484928,0.014750622578721284
4462.95284736,0.014725611245895998
4465.67084544,0.014350858836554181
4468.388843520001,0.013987959462621546
4471.106841600001,0.013746667980663041
4473.824839680001,0.013571145005399465
4476.54283776,0.013952720529331941
4479.26083584,0.014250548860366585
4481.97883392,0.014706501652686832
4484.6968320000005,0.015104572083933121
4487.414830080001,0.015026307238015235
4490.132828160001,0.015101745952494028
4492.850826240001,0.015039847040254628
4495.56882432,0.015014056873415171
4498.2868224,0.01490505288329036
4501.0048204800005,0.014824499445457384
4503.722818560001,0.014753262188872185
4506.440816640001,0.014816338119077344
4509.158814720001,0.014987790146283153
4511.8768128,0.015349260610005189
4514.59481088,0.015348104839642218
4517.31280896,0.01558955385428007
4520.030807040001,0.015678858770097115
4522.748805120001,0.01574192033598898
4525.466803200001,0.015783842543650728
4528.18480128,0.01590328340043623
4530.90279936,0.0164960899718265
4533.62079744,0.016624115226436587
4536.3387955200005,0.017008800291892
4539.056793600001,0.016727819803098676
4541.774791680001,0.016778145302358105
4544.492789760001,0.016738068561159558
4547.21078784,0.01632806452983626
4549.92878592,0.016455017071586475
4552.6467840000005,0.016251339494478323
4555.364782080001,0.016273059562699643
4558.082780160001,0.01614957430948838
4560.800778240001,0.015985229180985883
4563.51877632,0.01591509855793838
4566.2367744,0.015893041886132053
4568.95477248,0.016227842231834266
4571.672770560001,0.015926360540363227
4574.390768640001,0.015598419812531183
4577.108766720001,0.015508928102697439
4579.8267648,0.015209579232029036
4582.54476288,0.015175291268880287
4585.26276096,0.01451169931792684
4587.9807590400005,0.014444231768306892
4590.698757120001,0.014716922023563228
4593.416755200001,0.014688360030499226
4596.134753280001,0.014594386558122174
4598.85275136,0.014811782752676805
4601.57074944,0.014544231500000393
4604.2887475200005,0.01489046489100243
4607.006745600001,0.01506519855638988
4609.724743680001,0.01492169521380049
4612.442741760001,0.01508188392025911
4615.16073984,0.01528372538296896
4617.87873792,0.015540089999104723
4620.596736,0.015597041553405688
4623.314734080001,0.015536088304981988
4626.032732160001,0.015481702239125816
4628.750730240001,0.01563934168954262
4631.468728320001,0.015999301786713716
4634.1867264,0.016415196552263644
4636.90472448,0.016172019175304087
4639.6227225600005,0.0159255295495333
4642.340720640001,0.016399670319825255
4645.058718720001,0.01669855655593011
4647.776716800001,0.016675659424342015
4650.49471488,0.016692925433247296
4653.21271296,0.016372482381739495
4655.9307110400005,0.016476106798362977
4658.648709120001,0.016156310243013117
4661.366707200001,0.015651991017002764
4664.084705280001,0.015370478337190185
4666.80270336,0.015361529111652672
4669.52070144,0.015677451559222177
4672.23869952,0.015765963016887596
4674.956697600001,0.01617754240593161
4677.674695680001,0.01595636571501924
4680.392693760001,0.015993632422882875
4683.110691840001,0.016284737385920067
4685.82868992,0.016411337482286292
4688.546688,0.01620157597203331
4691.2646860800005,0.01627948098090659
4693.982684160001,0.016428481511042037
4696.700682240001,0.016647286244882764
4699.418680320001,0.016619276133360117
4702.1366784,0.016655674087922456
4704.85467648,0.016869192767769547
4707.57267456,0.016659169740631086
4710.290672640001,0.01656665300453941
4713.008670720001,0.016356341316708267
4715.726668800001,0.0162452995428799
4718.44466688,0.016314555217471494
4721.16266496,0.016013044733788284
4723.88066304,0.01580612829736605
4726.5986611200005,0.015651722003952706
4729.316659200001,0.015425820117660471
4732.034657280001,0.015759992626134256
4734.752655360001,0.016168899825984795
4737.47065344,0.015816901302136976
4740.18865152,0.015371515500919308
4742.9066496000005,0.01484022514467398
4745.624647680001,0.014803264186907583
4748.342645760001,0.015327328446286259
4751.060643840001,0.015377625225502456
4753.77864192,0.015334676028910366
4756.49664,0.015265154035007278
4759.21463808,0.015321665423377873
4761.932636160001,0.015467517462107061
4764.650634240001,0.015155178924260326
4767.368632320001,0.014878358155950622
4770.0866304,0.0144685485524505
4772.80462848,0.014339029224136546
4775.52262656,0.014090753880425133
4778.2406246400005,0.013402777937339572
4780.958622720001,0.013954374609861375
4783.676620800001,0.013846356227081635
4786.394618880001,0.013361424573976599
4789.11261696,0.012701269779094027
4791.83061504,0.012453327637786948
4794.5486131200005,0.01223296610870861
4797.266611200001,0.012222546617085328
4799.984609280001,0.01242879106696737
4802.702607360001,0.012572165026562665
4805.42060544,0.01312433699116422
4808.13860352,0.013148604640173644
4810.8566016,0.013044975034981476
4813.574599680001,0.013000534175475309
4816.292597760001,0.013400922439945617
4819.010595840001,0.013226521246716416
4821.728593920001,0.013105435095678963
4824.446592,0.013374371172600874
4827.16459008,0.0132509614681382
4829.8825881600005,0.01288591368614167
4832.600586240001,0.012852057833026898
4835.318584320001,0.01280079158562586
4838.036582400001,0.012553002450108153
4840.75458048,0.012829679886269929
4843.47257856,0.012885809500066792
4846.1905766400005,0.013005105718172594
4848.908574720001,0.013161916475033841
4851.626572800001,0.012936994614968889
4854.344570880001,0.012986444047110801
4857.06256896,0.012897049156316953
4859.78056704,0.012737016671569457
4862.49856512,0.012419195405197314
4865.216563200001,0.013008898470413754
4867.934561280001,0.013018084440417077
4870.652559360001,0.013250149464013816
4873.370557440001,0.013297916239911167
4876.08855552,0.013263460710629893
4878.8065536,0.013506689140774242
4881.5245516800005,0.013365122822554198
4884.242549760001,0.013106426520427483
4886.960547840001,0.013209994011122106
4889.678545920001,0.013189265573240405
4892.396544,0.013496724313212027
4895.11454208,0.01407752036087384
4897.8325401600005,0.0138654105957281
4900.550538240001,0.013962245310724875
4903.268536320001,0.013965190431491692
4905.986534400001,0.013654875788216891
4908.70453248,0.013641797582795157
4911.42253056,0.013859316449692294
4914.14052864,0.013889986217310302
4916.858526720001,0.01389964585065595
4919.576524800001,0.013887037815766057
4922.294522880001,0.014087940765241669
4925.012520960001,0.014528125180205187
4927.73051904,0.0148313385311436
4930.44851712,0.014940322559185759
4933.1665152000005,0.015450248458237503
4935.884513280001,0.015486734130524482
4938.602511360001,0.015534601559854977
4941.320509440001,0.015615413344966633
4944.03850752,0.01526071224164216
4946.7565056,0.014958268232149408
4949.47450368,0.014763656447341234
4952.192501760001,0.014771721829363038
4954.910499840001,0.01477727693402553
4957.628497920001,0.014839880241266812
4960.346496000001,0.015093638750278693
4963.06449408,0.014761782203262186
4965.78249216,0.014362612671662056
4968.5004902400005,0.01462549228383736
4971.218488320001,0.014224391149991078
4973.936486400001,0.014256412001373064
4976.654484480001,0.014235882923810728
4979.37248256,0.014329603529943391
4982.09048064,0.014322159658095579
4984.8084787200005,0.014315084765319064
4987.526476800001,0.01427630611949482
4990.244474880001,0.014269963638343874
4992.962472960001,0.0140274098535631
4995.68047104,0.0139233005290329
4998.39846912,0.014346331951156976
5001.1164672,0.014907396341496515
5003.834465280001,0.014960032601250894
5006.552463360001,0.015133514760639954
5009.270461440001,0.015195511751110224
5011.988459520001,0.014932708733160105
5014.7064576,0.014836341987974677
5017.42445568,0.01479441918538793
5020.1424537600005,0.014782307533913297
5022.860451840001,0.014643201840377706
5025.578449920001,0.01426105383493148
5028.296448000001,0.0140664848001677
5031.01444608,0.014249991097862846
5033.73244416,0.014505334572708861
5036.4504422400005,0.014348049943955665
5039.168440320001,0.014226337315019322
5041.886438400001,0.014276917308412962
5044.604436480001,0.014115560994324206
5047.32243456,0.013986649315073763
5050.04043264,0.013887416571653155
5052.75843072,0.014137599010714652
5055.476428800001,0.014245484230611893
5058.194426880001,0.01442806064826474
5060.912424960001,0.01473867945389884
5063.630423040001,0.014606008351239375
5066.34842112,0.014147502312321869
5069.0664192,0.01414105911257213
5071.7844172800005,0.013825684360375234
5074.502415360001,0.01345351828953234
5077.220413440001,0.013378223843748316
5079.938411520001,0.01358213276443987
5082.6564096,0.013831226629251958
5085.37440768,0.013710283798362255
5088.0924057600005,0.013545916345784725
5090.810403840001,0.013783708346698731
5093.528401920001,0.013855915741636693
5096.246400000001,0.014153765500868332
5098.964398080001,0.014166243614168295
5101.68239616,0.014136224490497007
5104.40039424,0.014380849722821942
5107.118392320001,0.014748144819852982
5109.836390400001,0.015229332334219414
5112.554388480001,0.015539386209859174
5115.272386560001,0.015950707563895605
5117.99038464,0.015828269434090103
5120.70838272,0.016142439465535396
5123.4263808000005,0.016132517948005187
5126.144378880001,0.016248933313689484
5128.862376960001,0.016667776648489507
5131.580375040001,0.016883528103655898
5134.29837312,0.017069313279205467
5137.0163712,0.017223443909654357
5139.7343692800005,0.016968233226508644
5142.452367360001,0.017107741598599624
5145.170365440001,0.017276390911673545
5147.888363520001,0.01727541476155725
5150.606361600001,0.01712815709934734
5153.32435968,0.017160280866011846
5156.04235776,0.016893588490229483
5158.760355840001,0.01698417400168406
5161.478353920001,0.01674531190553097
5164.196352000001,0.016553895595607493
5166.914350080001,0.01673284838712341
5169.63234816,0.016703153768280465
5172.35034624,0.01626217520520612
5175.0683443200005,0.016237811873674346
5177.786342400001,0.01584925473084109
5180.504340480001,0.015458388954272095
5183.222338560001,0.01560672719866929
5185.94033664,0.015416181828824094
5188.65833472,0.015422410570997691
5191.3763328000005,0.015547118239951807
5194.094330880001,0.015606225423312026
5196.812328960001,0.015697178543364387
5199.530327040001,0.015691720679558152
5202.248325120001,0.015424252720587894
5204.9663232,0.015228873199623294
5207.68432128,0.01515360896719109
5210.402319360001,0.01540462739120052
5213.120317440001,0.015505703823426309
5215.838315520001,0.01552846011988418
5218.556313600001,0.0154814787755031
5221.27431168,0.015410360264870526
5223.99230976,0.015473692096463765
5226.7103078400005,0.015341071736355794
5229.428305920001,0.015424205067271934
5232.146304000001,0.015022447587917931
5234.864302080001,0.014944412993792788
5237.58230016,0.014897470736351615
5240.30029824,0.015050040383906449
5243.01829632,0.01483885167100496
5245.736294400001,0.014840936774540125
5248.454292480001,0.014973133052254006
5251.172290560001,0.014999677022800917
5253.890288640001,0.014828432256344115
5256.60828672,0.014879224217780873
5259.3262848,0.015116378805092978
5262.0442828800005,0.01516232077454216
5264.762280960001,0.014935429945614587
5267.480279040001,0.01532928326327454
5270.198277120001,0.015375410345439988
5272.9162752,0.015045733883456869
5275.63427328,0.01492456922851737
5278.3522713600005,0.014858604425645794
5281.070269440001,0.015115421998959988
5283.788267520001,0.015025660459630608
5286.506265600001,0.014774231743180266
5289.224263680001,0.014621487079800488
5291.94226176,0.014644690584012743
5294.66025984,0.014747580984161068
5297.378257920001,0.014477691437227769
5300.096256000001,0.014594008527910596
5302.814254080001,0.015209589081345065
5305.532252160001,0.015572518246105282
5308.25025024,0.015365338534064854
5310.96824832,0.01511373880763589
5313.6862464000005,0.015058669260368696
5316.404244480001,0.01510495354023167
5319.122242560001,0.015152099418978437
5321.840240640001,0.015039873871367071
5324.55823872,0.015260576646905832
5327.2762368,0.015509937198069146
5329.9942348800005,0.015676469524054326
5332.712232960001,0.015818262397282012
5335.430231040001,0.015913110139635478
5338.148229120001,0.015768622822352363
5340.866227200001,0.015424986867945023
5343.58422528,0.015534675991100144
5346.30222336,0.01565618942788216
5349.020221440001,0.015740962976369843
5351.738219520001,0.016095350925305674
5354.456217600001,0.016129483441824632
5357.174215680001,0.016135292214335628
5359.89221376,0.01618032465221475
5362.61021184,0.016143172106644954
5365.3282099200005,0.01613074336613174
5368.046208000001,0.016371601550022596
5370.764206080001,0.01629490222140717
5373.482204160001,0.015853909638912533
5376.20020224,0.01579237408717482
5378.91820032,0.016137737743340708
5381.6361984000005,0.01605176348372872
5384.354196480001,0.01621462407357388
5387.072194560001,0.016418820889574803
5389.790192640001,0.016398748843744038
5392.508190720001,0.01674838431313841
5395.2261888,0.016726291088109413
5397.94418688,0.01637895197837569
5400.662184960001,0.01632551990193498
5403.380183040001,0.016299623791120155
5406.098181120001,0.01646466103913724
5408.816179200001,0.016743112556171447
5411.53417728,0.016806339316354446
5414.25217536,0.017019443422187308
5416.9701734400005,0.016986174183380776
5419.688171520001,0.01704799263265766
5422.406169600001,0.017340709895587558
5425.124167680001,0.01764799551644991
5427.842165760001,0.017960517553488486
5430.56016384,0.01824270652050597
5433.2781619200005,0.01838467080048911
5435.996160000001,0.018776031918133818
5438.714158080001,0.019045582057874988
5441.432156160001,0.01921499929870496
5444.150154240001,0.01916905837031102
5446.86815232,0.019312943805545046
5449.5861504,0.019380587773616398
5452.304148480001,0.01939468097777297
5455.022146560001,0.019177827378212164
5457.740144640001,0.01875867025360467
5460.458142720001,0.018532387009155826
5463.1761408,0.018541069326128756
5465.89413888,0.018740104706586713
5468.6121369600005,0.018966709999316933
5471.330135040001,0.018989576867377345
5474.048133120001,0.018832865895687334
5476.766131200001,0.018924898534800505
5479.484129280001,0.018686262852538604
5482.20212736,0.018906387742225306
5484.92012544,0.01886410752021206
5487.638123520001,0.019300234129680405
5490.356121600001,0.01947670346763619
5493.074119680001,0.01952101059555389
5495.792117760001,0.020000137532166562
5498.51011584,0.019931551193462127
5501.22811392,0.01977968349594228
5503.9461120000005,0.019379894423533273
5506.664110080001,0.01919753818762171
5509.382108160001,0.019509165217037605
5512.100106240001,0.019715738379671777
5514.81810432,0.019604750890146683
5517.5361024,0.01958530939988634
5520.2541004800005,0.019454204801269803
5522.972098560001,0.019248809683978685
5525.690096640001,0.01952410500749302
5528.408094720001,0.019655983548592992
5531.126092800001,0.01962967020300521
5533.84409088,0.019677733200057723
5536.56208896,0.019643231492206148
5539.280087040001,0.01957108501925031
5541.998085120001,0.01957372014600889
5544.716083200001,0.019233872477804503
5547.434081280001,0.018863660143309424
5550.15207936,0.01866720811975675
5552.87007744,0.01875536259245436
5555.5880755200005,0.01838702237019696
5558.306073600001,0.018198682929559062
5561.024071680001,0.018034235539174936
5563.742069760001,0.017956612025529672
5566.46006784,0.01808730146362514
5569.17806592,0.018183480155831155
5571.8960640000005,0.018233369766806007
5574.614062080001,0.018587608877600026
5577.332060160001,0.018865942803446778
5580.050058240001,0.01881736368197995
5582.768056320001,0.01880604070275549
5585.4860544,0.018441707137527352
5588.20405248,0.01822878459275401
5590.922050560001,0.01796583002571328
5593.640048640001,0.018071749653791436
5596.358046720001,0.018042020284287474
5599.076044800001,0.01824040707147212
5601.79404288,0.018413786317323932
5604.51204096,0.018522620845333293
5607.2300390400005,0.018458446211810475
5609.948037120001,0.018047360155803105
5612.666035200001,0.018232228030521824
5615.384033280001,0.018283969328426686
5618.102031360001,0.018522023506983842
5620.82002944,0.018546326983001293
5623.5380275200005,0.0187113338995486
5626.256025600001,0.01880556860584104
5628.974023680001,0.019008806022721814
5631.692021760001,0.018883963933620684
5634.410019840001,0.018779879086007867
5637.12801792,0.018666805529244712
5639.846016,0.018737845593522984
5642.564014080001,0.019134888013797813
5645.282012160001,0.01942196386747508
5648.000010240001,0.01960985657266434
5650.718008320001,0.01960078279831201
5653.4360064,0.0194065952042477
5656.15400448,0.019309307502957118
5658.8720025600005,0.019054511022400078
5661.590000640001,0.01898436460419184
5664.307998720001,0.019248639264845657
5667.025996800001,0.019177032289649176
5669.743994880001,0.019288040956586983
5672.46199296,0.019507101105358693
5675.1799910400005,0.019223304982215694
5677.897989120001,0.019002595766566266
5680.615987200001,0.01909967739734242
5683.333985280001,0.019126876753754907
5686.051983360001,0.018905712639288197
5688.76998144,0.018730141733231953
5691.48797952,0.018990418456752423
5694.205977600001,0.01924237447232624
5696.923975680001,0.019780408245740233
5699.641973760001,0.019833301719497598
5702.359971840001,0.019793542699379607
5705.07796992,0.0195959971482651
5707.795968,0.019558789651251907
5710.5139660800005,0.01943112946235992
5713.231964160001,0.019451631784082934
5715.949962240001,0.01931452869213146
5718.667960320001,0.01931984940895859
5721.385958400001,0.019386581440567596
5724.10395648,0.019417689852460285
5726.82195456,0.019278986847421464
5729.539952640001,0.019159304823719303
5732.257950720001,0.019300695395922496
5734.975948800001,0.019251320750841572
5737.693946880001,0.018942061336106875
5740.41194496,0.01873706015978005
5743.12994304,0.019043231570460506
5745.8479411200005,0.019218937127457814
5748.565939200001,0.01934066286668301
5751.283937280001,0.019337679072562786
5754.001935360001,0.019099244629654955
5756.719933440001,0.018925362446289284
5759.43793152,0.01919260532519651
5762.1559296000005,0.01899086413794393
5764.873927680001,0.01849851386338308
5767.591925760001,0.017916561415727728
5770.309923840001,0.01778503338496673
5773.027921920001,0.017656120335943548
5775.74592,0.017515504061604403
5778.46391808,0.017388918277188026
5781.181916160001,0.017064028388767305
5783.899914240001,0.017239589160004343
5786.617912320001,0.01732044084181794
5789.335910400001,0.017513761131142225
5792.05390848,0.01734458851943632
5794.77190656,0.017613361240528036
5797.4899046400005,0.017389602076474553
5800.207902720001,0.017049579194576836
5802.925900800001,0.017172145822699214
5805.643898880001,0.017229789475278423
5808.361896960001,0.01754109717957153
5811.07989504,0.017590985618282318
5813.7978931200005,0.017795301765580085
5816.515891200001,0.017891542422083795
5819.233889280001,0.01791934444219745
5821.951887360001,0.01814836710366219
5824.669885440001,0.018349671919834165
5827.38788352,0.018208638824358303
5830.1058816,0.018342768258349018
5832.823879680001,0.01828532250714332
5835.541877760001,0.01801922446407911
5838.259875840001,0.01805888099777242
5840.977873920001,0.017837245790675027
5843.695872,0.017231891914240016
5846.41387008,0.017197053346732716
5849.1318681600005,0.01739139332759798
5851.849866240001,0.017501835137746724
5854.567864320001,0.01726712619676629
5857.285862400001,0.017353558952827086
5860.003860480001,0.017092025050906123
5862.72185856,0.016967472886575408
5865.4398566400005,0.01727997788877289
5868.157854720001,0.017236718673268037
5870.875852800001,0.01736517443452268
5873.593850880001,0.017267248478644248
5876.311848960001,0.017031868961042917
5879.02984704,0.01670703728115175
5881.74784512,0.0164812180467786
5884.465843200001,0.01657149519285195
5887.183841280001,0.016686580901288828
5889.901839360001,0.016774091796714075
5892.619837440001,0.016597121952051985
5895.337835520001,0.016753977248742835
5898.0558336,0.016822939639702383
5900.7738316800005,0.01696754102041087
5903.491829760001,0.016819546819766273
5906.209827840001,0.016558373302607343
5908.927825920001,0.016461202479886694
5911.645824000001,0.01639392543031004
5914.36382208,0.016500978322223858
5917.0818201600005,0.01662030440330753
5919.799818240001,0.016623679110963963
5922.517816320001,0.016533548237882556
5925.235814400001,0.016705138116614116
5927.953812480001,0.01667531171018588
5930.67181056,0.01673480974712316
5933.38980864,0.016978171843550882
5936.107806720001,0.01681884278610024
5938.825804800001,0.016728420251268084
5941.543802880001,0.016738889695067982
5944.261800960001,0.016935365399382896
5946.979799040001,0.01694346698473126
5949.69779712,0.01654528851197412
5952.4157952000005,0.016421711412617057
5955.133793280001,0.016468879839449002
5957.851791360001,0.016158731287582384
5960.569789440001,0.01610861717699663
5963.287787520001,0.01640721058562722
5966.0057856,0.01690109551703678
5968.72378368,0.0169279219865226
5971.441781760001,0.01701145170056151
5974.159779840001,0.017402965845800367
5976.877777920001,0.01739584538562511
5979.595776000001,0.017461499492296362
5982.31377408,0.017580244767563258
5985.03177216,0.01755319518790799
5987.7497702400005,0.017537396943667183
5990.467768320001,0.017527455247616786
5993.185766400001,0.01763139776068101
5995.903764480001,0.017475385401886534
5998.621762560001,0.017383649446339078
6001.33976064,0.017096956745799474
6004.0577587200005,0.016853030228641153
6006.775756800001,0.016544048755303464
6009.493754880001,0.016222611963413236
6012.211752960001,0.01653183364094435
6014.929751040001,0.016269868141168153
6017.64774912,0.01637954624456306
6020.3657472,0.016419937459796863
6023.083745280001,0.016291355002472585
6025.801743360001,0.016554105582350154
6028.519741440001,0.01649869274170257
6031.237739520001,0.016413463452829014
6033.9557376,0.01624598486482398
6036.67373568,0.016255122053340898
6039.3917337600005,0.0164713833379464
6042.109731840001,0.01649109165968632
6044.827729920001,0.016433996973225007
6047.545728000001,0.01646184804152817
6050.263726080001,0.016345423799951853
6052.98172416,0.01619243421067562
6055.6997222400005,0.0160220009716161
6058.417720320001,0.015615380359087716
6061.135718400001,0.015795905676384336
6063.853716480001,0.015589656035579935
6066.571714560001,0.015449816600389354
6069.28971264,0.015390949975949475
6072.00771072,0.015750913804309263
6074.725708800001,0.015970886672804774
6077.443706880001,0.016185434186597014
6080.161704960001,0.01587540633019824
6082.879703040001,0.015814662217177755
6085.597701120001,0.01562761890269293
6088.3156992,0.015743410044821715
6091.0336972800005,0.016060241003360787
6093.751695360001,0.01630771234036743
6096.469693440001,0.01617796806864913
6099.187691520001,0.016416130319103495
6101.905689600001,0.016563922451221735
6104.62368768,0.016510958286691135
6107.3416857600005,0.01671891033334738
6110.059683840001,0.016423980977883446
6112.777681920001,0.016251143005749924
6115.495680000001,0.01589227916046987
6118.213678080001,0.01580266944451747
6120.93167616,0.015583145837235968
6123.64967424,0.01538617600607406
6126.367672320001,0.015266882444908703
6129.085670400001,0.015170062096443004
6131.803668480001,0.015075447336974968
6134.521666560001,0.014945399761224998
6137.239664640001,0.014568635018493481
6139.95766272,0.014608990423224277
6142.6756608000005,0.01476048109699235
6145.393658880001,0.014508481045168331
6148.111656960001,0.014591537069700955
6150.829655040001,0.014652918678399018
6153.547653120001,0.01474781738306774
6156.2656512,0.014693237336750542
6158.9836492800005,0.014471194930730569
6161.701647360001,0.014350478740166928
6164.419645440001,0.0141625171305515
6167.137643520001,0.013933145607330388
6169.855641600001,0.013785053807574776
6172.57363968,0.013673082424576322
6175.29163776,0.013900259299546747
6178.009635840001,0.013532810007200524
6180.727633920001,0.013569046678221675
6183.445632000001,0.013672113171168121
6186.163630080001,0.013192357011927669
6188.881628160001,0.013042204965828752
6191.59962624,0.01309811227150881
6194.3176243200005,0.012609673127775167
6197.035622400001,0.012556527609285162
6199.753620480001,0.012571210736437521
6202.471618560001,0.012508143362458313
6205.189616640001,0.0122408150152582
6207.90761472,0.01217320773293018
6210.6256128,0.012034409806406465
6213.343610880001,0.012328026356540178
6216.061608960001,0.012419727178857087
6218.779607040001,0.01227590900576292
6221.497605120001,0.01215267791631014
6224.215603200001,0.012328046614174859
6226.93360128,0.012301264561273229
6229.651599360001,0.012303587315361852
6232.369597440001,0.012265688878821734
6235.087595520001,0.012258897776494138
6237.805593600001,0.012354757212626133
6240.523591680001,0.012332162184735651
6243.24158976,0.012228281462712154
6245.9595878400005,0.012103368153532301
6248.677585920001,0.012013085145745173
6251.395584000001,0.012262957367123128
6254.113582080001,0.012182261865537392
6256.831580160001,0.012130486140757846
6259.54957824,0.01193067216969812
6262.26757632,0.011992579411256088
6264.985574400001,0.011998563787556371
6267.703572480001,0.012061663740052353
6270.421570560001,0.012258225608309026
6273.139568640001,0.012277455272528215
6275.857566720001,0.011943477140105685
6278.5755648,0.01215824477160421
6281.2935628800005,0.012151244904512026
6284.011560960001,0.012005068478542213
6286.729559040001,0.012145577740182212
6289.447557120001,0.011949781193061781
6292.165555200001,0.011751734138705672
6294.88355328,0.011773171280798245
6297.6015513600005,0.011502363753878697
6300.319549440001,0.011382845243294248
6303.037547520001,0.011282516912906715
6305.755545600001,0.01154166329982953
6308.473543680001,0.011913335648143786
6311.19154176,0.011627501999256218
6313.90953984,0.01147558121986858
6316.627537920001,0.011269966142215537
6319.345536000001,0.011394264085212491
6322.063534080001,0.011651696883941298
6324.781532160001,0.011594077828538829
6327.499530240001,0.011329368712562626
6330.21752832,0.011247594694737018
6332.9355264000005,0.011309933676240114
6335.653524480001,0.011274879217197942
6338.371522560001,0.01121105468621586
6341.089520640001,0.01122140482128664
6343.807518720001,0.011292759277848674
6346.5255168,0.011441325569058414
6349.2435148800005,0.011275598934545883
6351.961512960001,0.011162736971170872
6354.679511040001,0.010879777064114471
6357.397509120001,0.010848707781182299
6360.115507200001,0.010835231491410191
6362.833505280001,0.010911781612415794
6365.55150336,0.011042418440719182
6368.269501440001,0.011032812662491231
6370.987499520001,0.011025174204700505
6373.705497600001,0.010910054137230674
6376.423495680001,0.010525493961500487
6379.141493760001,0.01034345957724181
6381.85949184,0.010458306597653788
6384.5774899200005,0.010463676157307589
6387.295488000001,0.010568998859853629
6390.013486080001,0.010515811722698665
6392.731484160001,0.010382476156471476
6395.449482240001,0.010384191575093737
6398.16748032,0.010009896008036812
6400.8854784000005,0.010067011950370741
6403.603476480001,0.010001886020611472
6406.321474560001,0.010292394130949845
6409.039472640001,0.010479986173489664
6411.757470720001,0.010801952002516657
6414.475468800001,0.010852280364045619
6417.19346688,0.010953760430037818
6419.911464960001,0.01133864877143509
6422.629463040001,0.011324321609370358
6425.347461120001,0.011117057579673073
6428.065459200001,0.010882195030813335
6430.783457280001,0.010884464434737673
6433.50145536,0.010671964270089873
6436.2194534400005,0.010705952383388784
6438.937451520001,0.01091667746592595
6441.655449600001,0.011040282736308527
6444.373447680001,0.011178173288954873
6447.091445760001,0.011046505279134422
6449.80944384,0.01099479054816399
6452.5274419200005,0.010904551990895683
6455.245440000001,0.010682684116097185
6457.963438080001,0.01078978015958576
6460.681436160001,0.010760211601954062
6463.399434240001,0.010777763591336864
6466.117432320001,0.010849211580565843
6468.8354304,0.010813007817144005
6471.553428480001,0.010942690248227471
6474.271426560001,0.010843171211687874
6476.989424640001,0.010659403387888844
6479.707422720001,0.010714230039535977
6482.425420800001,0.010565713240771046
6485.14341888,0.010713732224068018
6487.8614169600005,0.010759452160866267
6490.579415040001,0.010806146816383588
6493.297413120001,0.010413956777282074
6496.015411200001,0.010367487183578383
6498.733409280001,0.010266934834874064
6501.45140736,0.009875729339422712
6504.16940544,0.00964257437515581
6506.887403520001,0.009578495024302747
6509.605401600001,0.009531335846109101
6512.323399680001,0.009484304520728237
6515.041397760001,0.009484177671910565
6517.759395840001,0.009640900277140929
6520.47739392,0.009478572193633461
6523.1953920000005,0.009416016266229121
6525.913390080001,0.009328073078253674
6528.631388160001,0.00908024570365118
6531.349386240001,0.009069976188942341
6534.067384320001,0.009008634154093365
6536.7853824,0.0089303912384322
6539.5033804800005,0.009018955184565414
6542.221378560001,0.008832176850602558
6544.939376640001,0.008977243823600212
6547.657374720001,0.00895407874216847
6550.375372800001,0.008860973735335342
6553.093370880001,0.008442100046734069
6555.81136896,0.008312596235887426
6558.529367040001,0.007863886338332904
6561.247365120001,0.007630973271464114
6563.965363200001,0.007723382818936031
6566.683361280001,0.008075133543252733
6569.401359360001,0.008035056485061531
6572.11935744,0.00787180510579244
6574.8373555200005,0.007832523825453741
6577.555353600001,0.007683715988788364
6580.273351680001,0.007661129808276712
6582.991349760001,0.007729581171981081
6585.709347840001,0.007520042315338316
6588.42734592,0.007424749790723162
6591.1453440000005,0.0073755756325724064
6593.863342080001,0.00748624976287271
6596.581340160001,0.007788471485302928
6599.299338240001,0.0077609557038940125
6602.017336320001,0.007814679331644925
6604.735334400001,0.007681356826493513
6607.45333248,0.007558881003849827
6610.171330560001,0.007403432322532488
6612.889328640001,0.00742041291664286
6615.607326720001,0.0072975047105776625
6618.325324800001,0.00711489977432489
6621.043322880001,0.006991187094614659
6623.76132096,0.006902340421286901
6626.4793190400005,0.006666091462271595
6629.197317120001,0.006813658137402534
6631.915315200001,0.006602120753996132
6634.633313280001,0.006319119779543136
6637.351311360001,0.0061087128211703146
6640.06930944,0.006041531245064569
6642.7873075200005,0.006131653106041135
6645.505305600001,0.006295596922270441
6648.223303680001,0.006255412230022017
6650.941301760001,0.006049027861977585
6653.659299840001,0.006017704269581259
6656.377297920001,0.006282130356866311
6659.095296,0.0063950066171942765
6661.813294080001,0.0063565892547750025
6664.531292160001,0.006616368635800285
6667.249290240001,0.0067783428910734855
6669.967288320001,0.006551594894165014
6672.685286400001,0.006482347642809749
6675.40328448,0.006198767632880298
6678.1212825600005,0.005928978419569297
6680.839280640001,0.006177567793560712
6683.557278720001,0.0059874681111402595
6686.275276800001,0.005845321827640859
6688.993274880001,0.005892478952294056
6691.711272960001,0.005959441515998698
6694.4292710400005,0.006052616882963768
6697.147269120001,0.0061166674139405686
6699.865267200001,0.0057952559187022246
6702.583265280001,0.00577740620742162
6705.301263360001,0.006082249724154387
6708.019261440001,0.00640651125965519
6710.73725952,0.00665727049610787
6713.455257600001,0.006434742956270334
6716.173255680001,0.00661832576256316
6718.891253760001,0.006672841805431595
6721.609251840001,0.00670266837721023
6724.327249920001,0.006672548386036148
6727.045248,0.006735205632047325
6729.7632460800005,0.006730528502483679
6732.481244160001,0.006718574699851487
6735.199242240001,0.006730025846872323
6737.917240320001,0.006556686317535032
6740.635238400001,0.006660960928754456
6743.353236480001,0.0064263915999012156
6746.07123456,0.00642736687207357
6748.789232640001,0.006347949596275271
6751.507230720001,0.006151271654526447
6754.225228800001,0.005842067045049859
6756.943226880001,0.005909215211872265
6759.661224960001,0.005794408030887155
6762.37922304,0.005934179020204766
6765.0972211200005,0.006030506254425916
6767.815219200001,0.005905690686708098
6770.533217280001,0.006148752763174947
6773.251215360001,0.006267984671620042
6775.969213440001,0.0061538071772444525
6778.68721152,0.0064035406346993895
6781.4052096000005,0.006474398882093446
6784.123207680001,0.006588357486836394
6786.841205760001,0.006575635678117031
6789.559203840001,0.006678409267708574
6792.277201920001,0.006576579818630357
6794.995200000001,0.006597517109291573
6797.71319808,0.006625912755747088
6800.431196160001,0.006403325449317876
6803.149194240001,0.006484596105889473
6805.867192320001,0.006499398579689064
6808.585190400001,0.006121567722107812
6811.303188480001,0.005709531949022129
6814.02118656,0.005550862719012173
6816.7391846400005,0.005862719857722354
6819.457182720001,0.006060924399921674
6822.175180800001,0.006225946501539958
6824.893178880001,0.006146898966380654
6827.611176960001,0.005873717414088375
6830.329175040001,0.005706568204283613
6833.0471731200005,0.005717830062460294
6835.765171200001,0.00563719694312681
6838.483169280001,0.005708346193611824
6841.201167360001,0.00572932092129097
6843.919165440001,0.005752918871899659
6846.637163520001,0.005730812740271318
6849.3551616,0.006044974990412122
6852.073159680001,0.00585218282193356
6854.791157760001,0.005870031013910371
6857.509155840001,0.006097802030337718
6860.227153920001,0.006011655065464971
6862.945152000001,0.005986837744258011
6865.66315008,0.005771626353709536
6868.3811481600005,0.005654169544090593
6871.099146240001,0.0055727593000298725
6873.817144320001,0.005646195774470897
6876.535142400001,0.00573299980844677
6879.253140480001,0.005305955690426245
6881.971138560001,0.0050886847801319135
6884.6891366400005,0.004634241655923077
6887.407134720001,0.0044738503494476944
6890.125132800001,0.00467361810366107
6892.843130880001,0.004752606322369957
6895.561128960001,0.0045060731021573375
6898.279127040001,0.004450365267009815
6900.99712512,0.004551506667492156
6903.715123200001,0.00425360657781404
6906.433121280001,0.0041672892646644755
6909.151119360001,0.00401983493803737
6911.869117440001,0.003875429708347866
6914.587115520001,0.003910980712920953
6917.3051136,0.003972213000463576
6920.0231116800005,0.004195749712375019
6922.741109760001,0.004404293178851937
6925.459107840001,0.0041815246392884475
6928.177105920001,0.00399848073682918
6930.895104000001,0.004061167020730672
6933.613102080001,0.004163471125508522
6936.3311001600005,0.004039906109214009
6939.049098240001,0.004226769719545054
6941.767096320001,0.004190036491419136
6944.485094400001,0.004115555724334641
6947.203092480001,0.00392686846992607
6949.921090560001,0.004003082846355532
6952.63908864,0.0038648887233101448
6955.357086720001,0.0038147307095739436
6958.075084800001,0.003612326166666513
6960.793082880001,0.0035676124831374167
6963.511080960001,0.0034206144861776977
6966.229079040001,0.0034204245448661297
6968.94707712,0.0036960744839005244
6971.6650752000005,0.0037044923001490204
6974.383073280001,0.004056450983452642
6977.101071360001,0.00409453988199715
6979.819069440001,0.003948818073544302
6982.537067520001,0.003907326463879812
6985.255065600001,0.003816493757673456
6987.97306368,0.00415721756441112
6990.691061760001,0.004159406694243195
6993.409059840001,0.003778655919938423
6996.127057920001,0.003403157152165548
6998.845056000001,0.003129860764625292
7001.563054080001,0.002917069995787891
7004.28105216,0.0026897044222495836
7006.9990502400005,0.0028442506555448333
7009.717048320001,0.0026167072231455535
7012.435046400001,0.002609415415148142
7015.153044480001,0.002867527679703663
7017.871042560001,0.0026756419362650163
7020.589040640001,0.0026095678745425843
7023.3070387200005,0.0025828049457370383
7026.025036800001,0.0024317484310270032
7028.743034880001,0.0023542053525629214
7031.461032960001,0.0027326769623510216
7034.179031040001,0.0027385113429581054
7036.897029120001,0.0028571657968754494
7039.6150272,0.0027500486919196376
7042.333025280001,0.0026709082440596887
7045.051023360001,0.0025066165015195097
7047.769021440001,0.00242275857595331
7050.487019520001,0.0024637540533323232
7053.205017600001,0.002384192678860586
7055.92301568,0.002423769071776327
7058.6410137600005,0.0025073193590294807
7061.359011840001,0.0027270001115651255
7064.077009920001,0.0030429804460920806
7066.795008000001,0.003171008748736881
7069.513006080001,0.0032487071560716174
7072.231004160001,0.0035533767018867124
7074.9490022400005,0.0036249630227240814
7077.667000320001,0.003813141021113964
7080.384998400001,0.004045099314578415
7083.102996480001,0.00426627175705363
7085.820994560001,0.0038844392797106053
7088.538992640001,0.004010153604592226
7091.25699072,0.003601524144823287
7093.974988800001,0.003286684954954211
7096.692986880001,0.0033702090243874494
7099.410984960001,0.003517437369032983
7102.128983040001,0.003291315268057815
7104.846981120001,0.003306816661431178
7107.5649792,0.003772790997879305
7110.2829772800005,0.0036395625464935577
7113.000975360001,0.0035849700554999586
7115.718973440001,0.003582486685648867
7118.436971520001,0.0037768926890136
7121.154969600001,0.0037749592179991964
7123.872967680001,0.0036939173079524323
7126.5909657600005,0.003557031953413947
7129.308963840001,0.0036393630190598714
7132.026961920001,0.0035353127495856285
7134.744960000001,0.003361962252612649
7137.462958080001,0.0034437632073531788
7140.180956160001,0.0030119488026487673
7142.89895424,0.0030034945954824366
7145.616952320001,0.0032866153502011386
7148.334950400001,0.0030392493854867197
7151.052948480001,0.002981900905012047
7153.770946560001,0.003128905065528542
7156.488944640001,0.0031739389958964637
7159.206942720001,0.0029761043009388644
7161.9249408000005,0.002951238197930195
7164.642938880001,0.00300108956187195
7167.360936960001,0.003024091700063458
7170.078935040001,0.003179851566639691
7172.796933120001,0.0032296550628236886
7175.514931200001,0.0029920436851487153
7178.2329292800005,0.002888573145495954
7180.950927360001,0.003036411791370597
7183.668925440001,0.003181058029054107
7186.386923520001,0.0030084539230710305
7189.104921600001,0.002925967980989874
7191.822919680001,0.0028582579544140785
7194.54091776,0.003001324866511723
7197.258915840001,0.003095184947889962
7199.976913920001,0.0027036334908361326
7202.694912000001,0.0028183002431276805
7205.412910080001,0.0027152513089214736
7208.130908160001,0.0025264838572160997
7210.848906240001,0.0023278853153918533
7213.5669043200005,0.002068696778366963
7216.284902400001,0.0019722827321473346
7219.002900480001,0.0021627757067284037
7221.720898560001,0.0022752584600631565
7224.438896640001,0.0022717788884003554
7227.156894720001,0.0021887966913665124
7229.8748928,0.0019382259885203368
7232.592890880001,0.0018820962220198467
7235.310888960001,0.0016756273336895333
7238.028887040001,0.0017209533894346762
7240.746885120001,0.0016972729815067922
7243.464883200001,0.0015504560833319303
7246.18288128,0.0016995053849298003
7248.9008793600005,0.0016191219691776837
7251.618877440001,0.0015807457969714278
7254.336875520001,0.0014601824268369867
7257.054873600001,0.0018484623570573788
7259.772871680001,0.0022370858009912453
7262.490869760001,0.0024502302716795654
7265.2088678400005,0.002469126505251218
7267.926865920001,0.002525214037362389
7270.644864000001,0.0020510126229158487
7273.362862080001,0.0018457769737629803
7276.080860160001,0.0016817862861762123
7278.798858240001,0.0016377790851507257
7281.51685632,0.0014531405318463086
7284.234854400001,0.001271484052820071
7286.952852480001,0.0010929264267049987
7289.670850560001,0.0012273109252030068
7292.388848640001,0.0011427205298257803
7295.106846720001,0.0010184051729460464
7297.824844800001,0.0008827566936133735
7300.5428428800005,0.0007931270871948115
7303.260840960001,0.0010043323927684256
7305.978839040001,0.001191608223104268
7308.696837120001,0.0012255629899211584
7311.414835200001,0.0014481945027577936
7314.132833280001,0.0013963989339265126
7316.8508313600005,0.0015010821800265362
7319.568829440001,0.0012622561563109258
7322.286827520001,0.0012482524084402868
7325.004825600001,0.001265434528244569
7327.722823680001,0.001302364212383722
7330.440821760001,0.0013477941120649817
7333.15881984,0.0015253806326018804
7335.876817920001,0.0015112809980388775
7338.594816000001,0.0014929979711277852
7341.312814080001,0.0016429665974815322
7344.030812160001,0.0018350045690773698
7346.748810240001,0.0020146681079822315
7349.466808320001,0.002064188297770997
7352.1848064000005,0.00197398667418458
7354.902804480001,0.0020857871049839716
7357.620802560001,0.00175776596728916
7360.338800640001,0.0017372950946050736
7363.056798720001,0.0018204074221372935
7365.774796800001,0.0017202583247364345
7368.4927948800005,0.0018172049678195634
7371.210792960001,0.0015673680616830055
7373.928791040001,0.0018290274932830641
7376.646789120001,0.0014826221014416774
7379.364787200001,0.001532069402086833
7382.082785280001,0.001447752841787775
7384.80078336,0.0012238912119189038
7387.518781440001,0.001149722161451372
7390.236779520001,0.0013380910367128962
7392.954777600001,0.0014386749618227057
7395.672775680001,0.0014589695111784096
7398.390773760001,0.0014063774152406339
7401.108771840001,0.0014416815077522571
7403.8267699200005,0.0017214280845232466
7406.544768000001,0.0018700129385482711
7409.262766080001,0.0019224040503367235
7411.980764160001,0.0020482687367371355
7414.698762240001,0.002068921837532045
7417.416760320001,0.002131976143185277
7420.1347584000005,0.0019562532548142997
7422.852756480001,0.0019996010734244507
7425.570754560001,0.0018713677456592137
7428.288752640001,0.001934405819406848
7431.006750720001,0.001925389776577191
7433.724748800001,0.0019068694514379203
7436.44274688,0.0020517855751371883
7439.160744960001,0.0019776539851896757
7441.878743040001,0.002123807455704174
7444.596741120001,0.0020331626048353257
7447.314739200001,0.0018446747351266168
7450.032737280001,0.0018091105658628592
7452.750735360001,0.0017198746324380565
7455.4687334400005,0.0015580762383979874
7458.186731520001,0.0016011819531547289
7460.904729600001,0.0016856696757416856
7463.622727680001,0.0015628299292265169
7466.340725760001,0.0016154836298127861
7469.058723840001,0.0019819774173468474
7471.77672192,0.001980002428961569
7474.494720000001,0.002110429104793532
7477.212718080001,0.00212436275932415
7479.930716160001,0.0023977024564354465
7482.648714240001,0.0023315992610264402
7485.366712320001,0.0023068641055949968
7488.084710400001,0.0023639506970631885
7490.802708480001,0.002660742729208465
7493.520706560001,0.002708934246871131
7496.238704640001,0.0026981900239571033
7498.956702720001,0.0031274232597358065
7501.674700800001,0.003192492287685589
7504.392698880001,0.003049597864253073
7507.1106969600005,0.0029032595497238134
7509.828695040001,0.00282321520326434
7512.546693120001,0.003053748458273553
7515.264691200001,0.00294966351514514
7517.982689280001,0.0028244362833769188
7520.700687360001,0.0027086599142043255
7523.41868544,0.002441382526242819
7526.136683520001,0.0021490818301082015
7528.854681600001,0.002223873757528416
7531.572679680001,0.0023039106918512076
7534.290677760001,0.0024396125712771166
7537.008675840001,0.0023970571775215888
7539.726673920001,0.002529457906591759
7542.4446720000005,0.002554402902122277
7545.162670080001,0.002489971593882423
7547.880668160001,0.0024528817044418005
7550.598666240001,0.0022418396809875674
7553.316664320001,0.0021802099940400055
7556.034662400001,0.0019643561887434657
7558.7526604800005,0.0019521400789042076
7561.470658560001,0.0021911303795505432
7564.188656640001,0.002180670297089904
7566.906654720001,0.002148613039952174
7569.624652800001,0.0021591066527131275
7572.342650880001,0.0023279960450235393
7575.06064896,0.0023241197399581637
7577.778647040001,0.0021680573222058186
7580.496645120001,0.002085591756110894
7583.214643200001,0.0020213534406439138
7585.932641280001,0.0018877295924495385
7588.650639360001,0.001782306173784498
7591.368637440001,0.001956424379905286
7594.0866355200005,0.0021276003149255374
7596.804633600001,0.002096152335217205
7599.522631680001,0.0020394833806305357
7602.240629760001,0.0019981785784199957
7604.958627840001,0.001909767110947591
7607.676625920001,0.0016752609326653456
7610.3946240000005,0.0017041589026671744
7613.112622080001,0.0017050764424721976
7615.830620160001,0.0018023145637906524
7618.548618240001,0.0017947280433210366
7621.266616320001,0.0014022008450691459
7623.984614400001,0.0012658096506852345
7626.702612480001,0.0013496160636137233
7629.420610560001,0.0012624259638132074
7632.138608640001,0.0013762703334707638
7634.856606720001,0.0011717590368194308
7637.574604800001,0.0011468273042485322
7640.292602880001,0.0010346520095625422
7643.010600960001,0.0009548204309988151
7645.7285990400005,0.0009800840717160142
7648.446597120001,0.0010662025972019151
7651.164595200001,0.0013013725462212022
7653.882593280001,0.0012797155322399334
7656.600591360001,0.0012553007289524132
7659.318589440001,0.0013022619556792847
7662.0365875200005,0.0015844419840087554
7664.754585600001,0.0014261205594623405
7667.472583680001,0.0013071881391937268
7670.190581760001,0.0011036508167467929
7672.908579840001,0.0010617629296092446
7675.626577920001,0.0010901628505362027
7678.344576000001,0.0009382002207241058
7681.062574080001,0.0012493208545256707
7683.780572160001,0.0013015910870448621
7686.498570240001,0.0012860973539376985
7689.216568320001,0.0014495234539539936
7691.934566400001,0.0015392026133600467
7694.652564480001,0.0014276737962530817
7697.3705625600005,0.001287104240377701
7700.088560640001,0.001138392970854163
7702.806558720001,0.001216323019530563
7705.524556800001,0.0012090441561012355
7708.242554880001,0.0012241795222349694
7710.960552960001,0.0012005707583186975
7713.6785510400005,0.0008978127388239443
7716.396549120001,0.0008653532661542229
7719.114547200001,0.0007361161747274636
7721.832545280001,0.0007868375406543393
7724.550543360001,0.0008229134835291418
7727.268541440001,0.000812594363516439
7729.986539520001,0.0009255695534688968
7732.704537600001,0.000867442279272268
7735.422535680001,0.0006129999577249023
7738.140533760001,0.00042172073981650016
7740.858531840001,0.0003830005836107375
7743.576529920001,0.00018563710233721054
7746.294528000001,4.361799684904355e-05
7749.0125260800005,7.161331121352532e-05
7751.730524160001,1.5891329144146482e-05
7754.448522240001,0.00026815112121258977
7757.166520320001,0.00033423546292077333
7759.884518400001,0.00039992962078638783
7762.602516480001,0.0004898366838013146
7765.320514560001,0.0001723319002921997
7768.038512640001,0.00016555500013026858
7770.756510720001,0.00020664471108933213
7773.474508800001,1.7724137107322235e-05
7776.192506880001,0.00019300307809455575
7778.910504960001,0.00012512288123023296
7781.628503040001,0.00029618995831981465
7784.3465011200005,0.0001096292725053516
7787.064499200001,5.5518718565572556e-05
7789.782497280001,0.00012347553091096586
7792.500495360001,0.00024789457647766966
7795.218493440001,0.00043379143269017817
7797.936491520001,0.0005534455405484806
7800.6544896000005,0.0009505370209437203
7803.372487680001,0.001258999003000305
7806.090485760001,0.001376383787539126
7808.808483840001,0.001214752324320223
7811.526481920001,0.0012760160016078714
7814.244480000001,0.0010022169893728616
7816.962478080001,0.000888411130761213
7819.680476160001,0.0009082083687825815
7822.398474240001,0.001062493859102176
7825.116472320001,0.0011199539279314052
7827.834470400001,0.0012304691513707056
7830.552468480001,0.0012768382617007745
7833.270466560001,0.0012360737810572786
7835.9884646400005,0.0013299058880713588
7838.706462720001,0.0013619356474219302
7841.424460800001,0.0012896175242325114
7844.142458880001,0.0013130146959232647
7846.860456960001,0.0012150727487201252
7849.578455040001,0.0013128224677547706
7852.2964531200005,0.0013275149030080868
7855.014451200001,0.001350368672971669
7857.732449280001,0.0013947981527175912
7860.450447360001,0.0013776066414585841
7863.168445440001,0.0012564354315429682
7865.886443520001,0.0010362185789647427
7868.604441600001,0.0009235432650429587
7871.322439680001,0.001028459990234154
7874.040437760001,0.0009545225661735657
7876.758435840001,0.0009478699546976443
7879.476433920001,0.0007095744519887148
7882.194432000001,0.0006001566044142592
7884.912430080001,0.0006383730965113799
7887.6304281600005,0.0006410441165618508
7890.348426240001,0.0007818824445688932
7893.066424320001,0.0009030158157976587
7895.784422400001,0.0010927196480219337
7898.502420480001,0.0011809945678731282
7901.220418560001,0.0012462134319219942
7903.9384166400005,0.0013030549284689386
7906.656414720001,0.001232498000272031
7909.374412800001,0.0012925569471322618
7912.092410880001,0.0013995200225673798
7914.810408960001,0.001520285524310161
7917.528407040001,0.001657263463927805
7920.246405120001,0.0016726063552807702
7922.964403200001,0.0016466283611906718
7925.682401280001,0.0016837008756702687
7928.400399360001,0.0015156045018471787
7931.118397440001,0.0012027504823022284
7933.836395520001,0.0010686353835307472
7936.554393600001,0.0009149829008539001
7939.2723916800005,0.0008257921735284057
7941.990389760001,0.0008581770979230186
7944.708387840001,0.0007844799066711872
7947.426385920001,0.0007603826630653288
7950.144384000001,0.0005818169670828155
7952.862382080001,0.0003707481430499371
7955.580380160001,0.00038473535473748655
7958.298378240001,0.0005900100687554755
7961.016376320001,0.0008453404381549845
7963.734374400001,0.0009859464216406266
7966.452372480001,0.0009219286740380639
7969.170370560001,0.0011394974764611376
7971.888368640001,0.0012525372012062164
7974.606366720001,0.001430191629503419
7977.324364800001,0.0013163788043808466
7980.042362880001,0.001297246547699693
7982.760360960001,0.0011963831413579484
7985.478359040001,0.0013593209185209787
7988.196357120001,0.001227308941663452
7990.9143552000005,0.0011382825687116238
7993.632353280001,0.0012054435140482767
7996.350351360001,0.001050927454163464
7999.068349440001,0.0010556069431713055
8001.786347520001,0.001190434017495079
8004.504345600001,0.001356750271553686
8007.222343680001,0.0015778505629580053
8009.940341760001,0.0016702183072760945
8012.658339840001,0.0016244822603894704
8015.376337920001,0.001657101537922756
8018.094336000001,0.0014429438398257943
8020.812334080001,0.0011677514295129754
8023.530332160001,0.0011306504922021787
8026.2483302400005,0.001102723025200092
8028.966328320001,0.001285438856029053
8031.684326400001,0.001224841993039405
8034.402324480001,0.0015122074063951274
8037.120322560001,0.0016822366825133273
8039.838320640001,0.0016730244894027635
8042.5563187200005,0.001754151190565878
8045.274316800001,0.001974593234362665
8047.992314880001,0.0020335327033365047
8050.710312960001,0.0019560706682799633
8053.428311040001,0.002091432835483076
8056.146309120001,0.002019588272280437
8058.864307200001,0.002177452591053175
8061.582305280001,0.002346789663032922
8064.300303360001,0.002322568861241159
8067.018301440001,0.002155309014332474
8069.736299520001,0.001934592943058533
8072.454297600001,0.0018017465806385857
8075.172295680001,0.002012046929636746
8077.8902937600005,0.0021676461309674266
8080.608291840001,0.0022568080146596614
8083.326289920001,0.0023711706025579815
8086.044288000001,0.0023520005021140378
8088.762286080001,0.0023850249236527787
8091.480284160001,0.0022927698160355447
8094.198282240001,0.0023428419706643666
8096.916280320001,0.0022902782412055345
8099.634278400001,0.0022954459196071753
8102.352276480001,0.002461879471759687
8105.070274560001,0.0022400072055903664
8107.788272640001,0.0022520363362747986
8110.506270720001,0.002039302015164779
8113.224268800001,0.0018023287441106817
8115.942266880001,0.0016006786387512406
8118.660264960001,0.0015929175681392849
8121.378263040001,0.0015492104181289434
8124.096261120001,0.001198077967549338
8126.814259200001,0.0016050273766454737
8129.5322572800005,0.0016463540473914406
8132.250255360001,0.0016461162237400018
8134.968253440001,0.0016454356830006844
8137.686251520001,0.001643401700203384
8140.404249600001,0.0015231154275641146
8143.122247680001,0.001585876743734893


==> non_adaptive_accuracy.csv <==
Resource consumption,Non-adaptive error
0.0,0.18341127843607108
3.5333975040000003,0.11750432247016018
7.066795008000001,0.03468839207243413
10.600192512000001,0.025406739319612015
14.133590016000001,0.05322400849574915
17.666987520000003,0.09129538141902582
21.200385024000003,0.07074916622016136
24.733782528000003,0.026813165983417875
28.267180032000002,0.02315641616620212
31.800577536000002,0.020981688081786132
35.333975040000006,0.008630175689858355
38.867372544000006,0.06290051121305851
42.400770048000005,0.05750307999021409
45.934167552000005,0.04359034519743599
49.467565056000005,0.06690505176142914
53.000962560000005,0.07545827204402489
56.534360064000005,0.08336223271096088
60.067757568000005,0.07248192383896335
63.601155072000005,0.05431573026413261
67.134552576,0.05567041474052026
70.66795008000001,0.06474903042470626
74.201347584,0.06682985076998627
77.73474508800001,0.06616844231443686
81.268142592,0.025107218929170116
84.80154009600001,0.006042849110952986
88.3349376,0.007532083123568789
91.86833510400001,0.01872132406576288
95.40173260800002,0.020522730086657504
98.93513011200001,0.032667206670678794
102.46852761600002,0.021594747549892546
106.00192512000001,0.014410337026592224
109.53532262400002,0.0022389032387852836
113.06872012800001,0.004908476723846533
116.60211763200002,0.01976149559951601
120.13551513600001,0.03484727699808143
123.66891264000002,0.028764719788362036
127.20231014400001,0.01778859794973986
130.73570764800002,0.012891579856679769
134.269105152,0.022114089098285383
137.80250265600003,0.02366132867911741
141.33590016000002,0.0093207984263044
144.86929766400002,0.004813869314280517
148.402695168,0.02668526435241425
151.93609267200003,0.02447213408237925
155.46949017600002,0.027814243330549715
159.00288768000001,0.034224286106523394
162.536285184,0.033713611546586364
166.06968268800003,0.025162400759059622
169.60308019200002,0.03410153529713256
173.13647769600001,0.04724045107390662
176.6698752,0.03801632104970665
180.20327270400003,0.04674886209069573
183.73667020800002,0.04445920098391554
187.270067712,0.04150831933536381
190.80346521600003,0.046047632610760836
194.33686272000003,0.04651362325140962
197.87026022400002,0.04419733709385465
201.403657728,0.049925210483356075
204.93705523200003,0.0602187619542871
208.47045273600003,0.05755888956444366
212.00385024000002,0.04406993687138261
215.537247744,0.037716575289546306
219.07064524800003,0.03780508082328016
222.60404275200003,0.03463088194124886
226.13744025600002,0.0373126873005285
229.67083776000004,0.05405792910571261
233.20423526400003,0.05299337116574154
236.73763276800003,0.05741369855522915
240.27103027200002,0.05791904781651702
243.80442777600004,0.06211803004847649
247.33782528000003,0.069678902773191
250.87122278400003,0.07053648800918477
254.40462028800002,0.0631070661611286
257.93801779200004,0.05279731088799178
261.47141529600003,0.05323749035350289
265.0048128,0.04403588710084172
268.538210304,0.038291710675125934
272.071607808,0.037759034048595375
275.60500531200006,0.04396720120099307
279.13840281600005,0.051684981121404405
282.67180032000005,0.04829370582577486
286.20519782400004,0.04003784775755381
289.73859532800003,0.040034002704616434
293.271992832,0.04408087528524174
296.805390336,0.04876490270190015
300.33878784,0.053440812211320576
303.87218534400006,0.04749154618394602
307.40558284800005,0.044494877065021754
310.93898035200004,0.04585223753308654
314.47237785600004,0.047137420269964814
318.00577536000003,0.052287152688461624
321.539172864,0.05192457208545331
325.072570368,0.05675983222297187
328.60596787200006,0.05660135611174155
332.13936537600006,0.05804075992711599
335.67276288000005,0.047051775169022036
339.20616038400004,0.04312800327573996
342.73955788800004,0.03578069884883561
346.27295539200003,0.036046522933530056
349.806352896,0.037362198822322945
353.3397504,0.03662551172881745
356.87314790400006,0.04038467061552886
360.40654540800006,0.036647296928529194
363.93994291200005,0.03480044055202036
367.47334041600004,0.03305663735495923
371.00673792000003,0.03331247310290664
374.540135424,0.029682854091269917
378.073532928,0.03168332339599367
381.60693043200007,0.036425116353406395
385.14032793600006,0.042035742862405634
388.67372544000006,0.036531452966700684
392.20712294400005,0.04140416364864841
395.74052044800004,0.03801613203212462
399.27391795200003,0.036404454885413884
402.807315456,0.03639606586922284
406.34071296,0.03908747262404244
409.87411046400007,0.031196815896155528
413.40750796800006,0.029125732853450437
416.94090547200005,0.028580186637750415
420.47430297600005,0.02693484374261157
424.00770048000004,0.025353492924706345
427.54109798400003,0.028267512010653917
431.074495488,0.023678520248883395
434.6078929920001,0.027666024962613278
438.14129049600007,0.032123687670125634
441.67468800000006,0.03745076991334173
445.20808550400005,0.04045017788740424
448.74148300800005,0.037065446996675355
452.27488051200004,0.03841967550117609
455.80827801600003,0.039645711547500184
459.3416755200001,0.04332434509221361
462.8750730240001,0.04462376159950576
466.40847052800007,0.04580337620896202
469.94186803200006,0.040898637461102005
473.47526553600005,0.0384027737659407
477.00866304000004,0.03860801742754649
480.54206054400004,0.036926363643194016
484.07545804800003,0.036315745625569384
487.6088555520001,0.03255170332084312
491.1422530560001,0.032500627660738246
494.67565056000007,0.034051177926664344
498.20904806400006,0.03260845054456851
501.74244556800005,0.032417740112785864
505.27584307200004,0.03145388409677263
508.80924057600004,0.03056713501782493
512.34263808,0.02863718364440171
515.8760355840001,0.023164217488222505
519.409433088,0.018723360158930724
522.9428305920001,0.020425641171883058
526.4762280960001,0.02313375124450978
530.0096256,0.021275482065099993
533.5430231040001,0.018508298058373285
537.076420608,0.01689478696784441
540.6098181120001,0.014045799832788752
544.143215616,0.01143327714068576
547.6766131200001,0.014378412890968306
551.2100106240001,0.017608633152684128
554.743408128,0.01652368629065748
558.2768056320001,0.01581930918063179
561.810203136,0.01684063106390976
565.3436006400001,0.021218202936758246
568.876998144,0.02654739942285822
572.4103956480001,0.03128740711053801
575.943793152,0.0335499618438071
579.4771906560001,0.03512111392389983
583.0105881600001,0.03893737799322139
586.543985664,0.03916045492962361
590.0773831680001,0.03650129285533499
593.610780672,0.03371516842063382
597.1441781760001,0.03318829708974036
600.67757568,0.03110271938574627
604.2109731840001,0.027935116996569143
607.7443706880001,0.024864816017927005
611.277768192,0.023466504583605996
614.8111656960001,0.02317290455497556
618.3445632,0.02666159065987106
621.8779607040001,0.024502952908696862
625.411358208,0.023558278436070168
628.9447557120001,0.02428518029275306
632.4781532160001,0.025575980156055778
636.0115507200001,0.027326267149215155
639.5449482240001,0.02839137128492286
643.078345728,0.02367074934333857
646.6117432320001,0.023400791582830927
650.145140736,0.023242413048564003
653.6785382400001,0.023773066825723
657.2119357440001,0.023588474882703103
660.7453332480001,0.02302364061498885
664.2787307520001,0.022694472169878743
667.812128256,0.023637986510696152
671.3455257600001,0.02378844688741033
674.878923264,0.024166217871077755
678.4123207680001,0.023983139058475267
681.9457182720001,0.02758466854454067
685.4791157760001,0.028440812127252357
689.0125132800001,0.028159084650558164
692.5459107840001,0.027609833021099206
696.0793082880001,0.02515146566885562
699.612705792,0.028027780647221334
703.1461032960001,0.026673269314524184
706.6795008,0.03133243420103593
710.2128983040001,0.031696987029131485
713.7462958080001,0.028314770874036554
717.2796933120001,0.027828318659517848
720.8130908160001,0.02843448089502143
724.34648832,0.027639665814316317
727.8798858240001,0.03004153003155796
731.413283328,0.032367658427761015
734.9466808320001,0.03248414881459105
738.4800783360001,0.033956964084169705
742.0134758400001,0.03490599371752001
745.5468733440001,0.03483117856364881
749.080270848,0.037610243769125695
752.6136683520001,0.04067464425524303
756.147065856,0.03937870385896325
759.6804633600001,0.038974983627185544
763.2138608640001,0.03911425819620096
766.7472583680001,0.03830598133072627
770.2806558720001,0.03752747231219278
773.8140533760001,0.039225400430287216
777.3474508800001,0.040319385222685966
780.880848384,0.03837232010064273
784.4142458880001,0.038320362655884566
787.9476433920001,0.033977243840525695
791.4810408960001,0.032373971822584835
795.0144384000001,0.03463179773572467
798.5478359040001,0.03711974341049196
802.0812334080001,0.03798154193038883
805.614630912,0.03978916783569986
809.1480284160001,0.04150268363590559
812.68142592,0.043209382401254715
816.2148234240001,0.04210504488565636
819.7482209280001,0.04248677832818881
823.2816184320001,0.03884164109363475
826.8150159360001,0.03560897558802978
830.3484134400001,0.03610523277437494
833.8818109440001,0.04235925186001399
837.415208448,0.0422479527293671
840.9486059520001,0.04338476585072737
844.4820034560001,0.04415336855343366
848.0154009600001,0.04363042303254705
851.5487984640001,0.0438939435379293
855.0821959680001,0.04459708436287624
858.6155934720001,0.04381734047786079
862.148990976,0.043269825505028336
865.6823884800001,0.043181041901980244
869.2157859840001,0.04210819767955254
872.7491834880001,0.043845603246676745
876.2825809920001,0.04111898010131476
879.8159784960001,0.04329550854970776
883.3493760000001,0.042886692401088666
886.882773504,0.04298842614114928
890.4161710080001,0.04237113744628562
893.9495685120002,0.04239212894148903
897.4829660160001,0.04251966483261338
901.0163635200001,0.04349793012422776
904.5497610240001,0.0417628447892584
908.0831585280001,0.042440108382723274
911.6165560320001,0.041298370711608356
915.1499535360001,0.03782162199237327
918.6833510400002,0.03651164118800221
922.2167485440001,0.033916901022365664
925.7501460480001,0.034359001963480296
929.2835435520001,0.03321633535495838
932.8169410560001,0.032446344558493934
936.3503385600001,0.03321579337715086
939.8837360640001,0.03297135047041255
943.417133568,0.032204562406867865
946.9505310720001,0.03168007239731896
950.4839285760002,0.029302821894724218
954.0173260800001,0.030318664618921964
957.5507235840001,0.031408195910750614
961.0841210880001,0.030322587592619854
964.6175185920001,0.028332701874592914
968.1509160960001,0.02906823760436783
971.6843136000001,0.030003307453927874
975.2177111040002,0.03090129738220604
978.7511086080001,0.03055689608698131
982.2845061120001,0.03079020204773908
985.8179036160001,0.03163241388441396
989.3513011200001,0.033422476651781885
992.8846986240001,0.03472552235692383
996.4180961280001,0.03510179564485405
999.9514936320002,0.03476708071668977
1003.4848911360001,0.03469019673781659
1007.0182886400002,0.03577296155225529
1010.5516861440001,0.03737001285500163
1014.0850836480001,0.03697260603083308
1017.6184811520001,0.036063114380843864
1021.1518786560001,0.03626559926070794
1024.68527616,0.037795885138691254
1028.218673664,0.03832569839153788
1031.7520711680002,0.03697680824170391
1035.2854686720002,0.038161607495329264
1038.818866176,0.03860474943789516
1042.35226368,0.039056181726789596
1045.8856611840001,0.041406864045592684
1049.4190586880002,0.040884049056179705
1052.9524561920002,0.04210641946892579
1056.485853696,0.04446604467784532
1060.0192512,0.048762121534057457
1063.5526487040001,0.050097184732491584
1067.0860462080002,0.04749954238613707
1070.619443712,0.048746918719793086
1074.152841216,0.052550656617153635
1077.6862387200001,0.05447504887228849
1081.2196362240002,0.05480269235013058
1084.7530337280002,0.058267635839736265
1088.286431232,0.05802924627389494
1091.819828736,0.05661428680046665
1095.3532262400001,0.05637689268120116
1098.8866237440002,0.05475684512551382
1102.4200212480002,0.0575820577861581
1105.953418752,0.05947210881682352
1109.486816256,0.059379351057366137
1113.0202137600002,0.05987353156550945
1116.5536112640002,0.06066161964606831
1120.087008768,0.060534537501395924
1123.620406272,0.05947430276850163
1127.1538037760001,0.058869400244433656
1130.6872012800002,0.060111599568065444
1134.2205987840002,0.06294847902081102
1137.753996288,0.06587960821175276
1141.287393792,0.06630194381509114
1144.8207912960002,0.06615253567650381
1148.3541888000002,0.06723632201819996
1151.887586304,0.06682309699553368
1155.420983808,0.06764576987911752
1158.9543813120001,0.06705827777489937
1162.4877788160002,0.0674671405201428
1166.0211763200002,0.06789169942063822
1169.554573824,0.06896115111515044
1173.087971328,0.06910063384054332
1176.6213688320001,0.06928238043983725
1180.1547663360002,0.07120628527436601
1183.6881638400002,0.0746533314733373
1187.221561344,0.07722827214608241
1190.7549588480001,0.07650224792121918
1194.2883563520002,0.07787725119481959
1197.8217538560002,0.0778791803008323
1201.35515136,0.08087250764391207
1204.888548864,0.08264725414876395
1208.4219463680001,0.0816704596525053
1211.9553438720002,0.08032523719391005
1215.4887413760002,0.07786335458708926
1219.02213888,0.07863112989711318
1222.555536384,0.07716715558901299
1226.0889338880002,0.07690474202885422
1229.6223313920002,0.076754224486967
1233.1557288960003,0.0772407597976228
1236.6891264,0.07642777481491247
1240.2225239040001,0.075986455426305
1243.7559214080002,0.07463409018406875
1247.2893189120002,0.07363826536233553
1250.822716416,0.07398127585234793
1254.35611392,0.07249891428676758
1257.8895114240001,0.07383559906925807
1261.4229089280002,0.07328574953649358
1264.9563064320002,0.06939823077453955
1268.489703936,0.06986422413100346
1272.0231014400001,0.0695070780936069
1275.5564989440002,0.06737859163465743
1279.0898964480002,0.0671172998706151
1282.623293952,0.06897665649313733
1286.156691456,0.06939133558915866
1289.6900889600001,0.06912537080400849
1293.2234864640002,0.06946193924607602
1296.7568839680002,0.06856472413041548
1300.290281472,0.06833436222765599
1303.823678976,0.06871824083580425
1307.3570764800002,0.06886500879592106
1310.8904739840002,0.06739678019652917
1314.4238714880003,0.06887929598264098
1317.957268992,0.06932051136806905
1321.4906664960001,0.06805912390635793
1325.0240640000002,0.06746146231017569
1328.5574615040002,0.06776951896637495
1332.090859008,0.06806240654842899
1335.624256512,0.06874995225446145
1339.1576540160002,0.06916918318053789
1342.6910515200002,0.06841857145555164
1346.2244490240003,0.06782566433971571
1349.757846528,0.06757567957317079
1353.2912440320001,0.06904664110594094
1356.8246415360002,0.06857325915586543
1360.3580390400002,0.06834638191072262
1363.8914365440003,0.06990341773870501
1367.424834048,0.07051619832171152
1370.9582315520001,0.06975293253912529
1374.4916290560002,0.06830047339886658
1378.0250265600002,0.06713323835767682
1381.558424064,0.06756616671158344
1385.0918215680001,0.0681415708672315
1388.6252190720002,0.06718053610224484
1392.1586165760002,0.06464190098676692
1395.6920140800003,0.06404142518678224
1399.225411584,0.06497397986077758
1402.7588090880001,0.06499232879860628
1406.2922065920002,0.06280490112034265
1409.8256040960002,0.060598186669083454
1413.3590016,0.05819450416558869
1416.892399104,0.058072592069637
1420.4257966080002,0.0581023849631821
1423.9591941120002,0.0577516854032627
1427.4925916160003,0.05699509941365122
1431.02598912,0.05603982692207676
1434.5593866240001,0.05607680351348954
1438.0927841280002,0.05479098638441293
1441.6261816320002,0.05370979569132839
1445.1595791360003,0.05410533598506717
1448.69297664,0.054290045652666485
1452.2263741440001,0.0531384752680486
1455.7597716480002,0.052971663512102474
1459.2931691520002,0.05293979687819306
1462.826566656,0.05198352493070235
1466.3599641600001,0.052850786569866415
1469.8933616640002,0.05252307776734533
1473.4267591680002,0.05211945443443078
1476.9601566720003,0.050454315955549056
1480.493554176,0.050875529270255626
1484.0269516800001,0.05192280861655263
1487.5603491840002,0.05382203800580143
1491.0937466880002,0.053738755835209595
1494.6271441920003,0.05237599389380421
1498.160541696,0.051815172392021935
1501.6939392000002,0.05153662347439081
1505.2273367040002,0.05011567318731114
1508.7607342080003,0.04844810862270332
1512.294131712,0.048547140071334205
1515.8275292160001,0.05076541306177873
1519.3609267200002,0.052743424481657364
1522.8943242240002,0.054543157567120026
1526.4277217280003,0.05418273840330734
1529.961119232,0.055028260874974144
1533.4945167360002,0.054883057052244055
1537.0279142400002,0.054538194161150244
1540.5613117440002,0.0548389712056041
1544.094709248,0.055105937273099315
1547.6281067520001,0.05647101911173458
1551.1615042560002,0.05548988498935792
1554.6949017600002,0.05573947760295184
1558.2282992640003,0.05457541005742783
1561.761696768,0.053083031779064704
1565.2950942720001,0.052760177628187854
1568.8284917760002,0.052121074722642824
1572.3618892800002,0.0532967929878394
1575.8952867840003,0.05293993553330534
1579.428684288,0.05320154182039882
1582.9620817920002,0.05311208116221611
1586.4954792960002,0.051252374836126435
1590.0288768000003,0.04926165157855422
1593.562274304,0.050914190470686904
1597.0956718080001,0.049371473806074206
1600.6290693120002,0.04915471422718376
1604.1624668160002,0.04819479122016368
1607.6958643200003,0.047780869823793815
1611.229261824,0.050302779243356355
1614.7626593280002,0.05179917336855322
1618.2960568320002,0.0525978695568492
1621.8294543360003,0.05315848790719624
1625.36285184,0.05310100103504656
1628.8962493440001,0.05267115065003036
1632.4296468480002,0.053727792744034275
1635.9630443520002,0.055734593813403954
1639.4964418560003,0.056189277130708426
1643.02983936,0.0555360468415369
1646.5632368640001,0.055347531596659394
1650.0966343680002,0.0575929871526073
1653.6300318720002,0.05777421860880949
1657.1634293760003,0.058519575634720766
1660.6968268800001,0.05892744998212507
1664.2302243840002,0.05956110379775037
1667.7636218880002,0.06005996170448746
1671.2970193920003,0.06010602391023134
1674.830416896,0.06240605474265326
1678.3638144000001,0.061293246609012364
1681.8972119040002,0.06045597349017484
1685.4306094080002,0.059223109145593256
1688.9640069120003,0.0588411140221341
1692.497404416,0.05824003466376748
1696.0308019200002,0.05726386571348563
1699.5641994240002,0.05694881584137512
1703.0975969280003,0.05729015980915886
1706.6309944320003,0.058268062136939136
1710.1643919360001,0.05894088165867295
1713.6977894400002,0.05961191245161057
1717.2311869440002,0.06006280701006261
1720.7645844480003,0.05974397373702356
1724.297981952,0.058538675731157674
1727.8313794560001,0.0597146694320001
1731.3647769600002,0.05854359852617641
1734.8981744640002,0.05861124601190504
1738.4315719680003,0.05727376187648758
1741.9649694720001,0.05612671749058595
1745.4983669760002,0.054407239198505764
1749.0317644800002,0.0546421927684575
1752.5651619840003,0.05388146548526862
1756.098559488,0.054977580857068276
1759.6319569920001,0.05386123200725823
1763.1653544960002,0.05308973627619196
1766.6987520000002,0.05342682870047266
1770.2321495040003,0.05405605590193563
1773.765547008,0.055199285403864096
1777.2989445120002,0.05462595072210874
1780.8323420160002,0.056050550019166145
1784.3657395200003,0.05687070578399922
1787.8991370240003,0.05590905785143274
1791.4325345280001,0.05550582662610193
1794.9659320320002,0.0562760259772741
1798.4993295360002,0.0560174084352969
1802.0327270400003,0.05737688316356504
1805.566124544,0.05718834509558057
1809.0995220480002,0.056609389014473877
1812.6329195520002,0.056480550258419804
1816.1663170560003,0.05632618025502012
1819.6997145600003,0.05555205972704691
1823.2331120640001,0.05623195879017562
1826.7665095680002,0.05592694993010561
1830.2999070720002,0.057748940848616925
1833.8333045760003,0.05735123127372699
1837.3667020800003,0.05748993598477359
1840.9000995840001,0.057205448950026216
1844.4334970880002,0.05630949334248836
1847.9668945920002,0.05817296518280024
1851.5002920960003,0.05797678795231054
1855.0336896000001,0.05773392865583826
1858.5670871040002,0.05748356660644127
1862.1004846080002,0.058975845387005954
1865.6338821120003,0.0580599038304932
1869.1672796160003,0.05680947284150317
1872.7006771200001,0.05645996233847228
1876.2340746240002,0.056554032164762624
1879.7674721280002,0.05676903971506153
1883.3008696320003,0.05537915140835903
1886.834267136,0.05387901047087773
1890.3676646400002,0.053643914234155154
1893.9010621440002,0.05385952658501658
1897.4344596480003,0.055839322496368915
1900.9678571520003,0.05653439932643156
1904.5012546560001,0.0572834791144432
1908.0346521600002,0.05660296145316668
1911.5680496640002,0.05560860988847338
1915.1014471680003,0.05570967857058484
1918.6348446720003,0.0550103886794151
1922.1682421760001,0.053364518617081025
1925.7016396800002,0.053515860241339475
1929.2350371840002,0.05390488855094322
1932.7684346880003,0.05332037803257883
1936.3018321920001,0.05383698136585391
1939.8352296960002,0.05379259586150997
1943.3686272000002,0.05462014056240161
1946.9020247040003,0.05432208957182105
1950.4354222080003,0.0542595129181791
1953.9688197120001,0.05522785195604918
1957.5022172160002,0.05479505927695971
1961.0356147200002,0.05474944337367216
1964.5690122240003,0.05429748910897825
1968.1024097280003,0.053247811670157574
1971.6358072320002,0.052619319909307904
1975.1692047360002,0.05236147256989554
1978.7026022400003,0.05168478954829947
1982.2359997440003,0.05226652707333912
1985.7693972480001,0.052909528874482525
1989.3027947520002,0.0528773876760269
1992.8361922560002,0.05372827920995782
1996.3695897600003,0.05391878723292187
1999.9029872640003,0.05399907552003391
2003.4363847680002,0.05406334059337414
2006.9697822720002,0.054480456156501766
2010.5031797760003,0.054499636355972214
2014.0365772800003,0.05501945882144632
2017.5699747840001,0.056061381907305474
2021.1033722880002,0.05677705234008101
2024.6367697920002,0.05823168753926744
2028.1701672960003,0.05709272958617273
2031.7035648000003,0.05732219911103087
2035.2369623040001,0.0571152542370017
2038.7703598080002,0.05740509021119866
2042.3037573120002,0.05913238624199124
2045.8371548160003,0.05896795753252437
2049.37055232,0.058494671622744576
2052.9039498240004,0.05886249501660323
2056.437347328,0.05896041073919012
2059.970744832,0.0598572786583178
2063.5041423360003,0.05972854697191732
2067.03753984,0.06003957904277257
2070.5709373440004,0.06015432476548099
2074.1043348480002,0.059975203547882217
2077.637732352,0.061256472997621714
2081.1711298560003,0.06305743727110524
2084.70452736,0.06291485451991186
2088.2379248640004,0.06230939252764589
2091.7713223680003,0.06226224664358426
2095.304719872,0.0627738571168992
2098.8381173760004,0.06200761229268714
2102.37151488,0.06188416534421215
2105.9049123840005,0.06159699343285485
2109.4383098880003,0.06287484692934964
2112.971707392,0.06345368551525699
2116.5051048960004,0.06451784270458205
2120.0385024,0.0650335515976952
2123.571899904,0.06588213989252623
2127.1052974080003,0.06646415667246064
2130.638694912,0.06572287986773784
2134.1720924160004,0.06472567283495323
2137.70548992,0.06441560118197032
2141.238887424,0.06271582209586679
2144.7722849280003,0.06245591906571235
2148.305682432,0.06284991892203617
2151.8390799360004,0.06428709169719315
2155.3724774400002,0.06687387066168071
2158.905874944,0.06791775798705846
2162.4392724480003,0.06667581342943851
2165.972669952,0.06613210644614576
2169.5060674560004,0.0653431061112979
2173.0394649600003,0.06607715796090474
2176.572862464,0.06572639867834784
2180.1062599680004,0.06599827970351768
2183.639657472,0.06571755720768468
2187.1730549760005,0.06509645072764592
2190.7064524800003,0.06435055377697907
2194.239849984,0.06389445581362896
2197.7732474880004,0.06342348938602971
2201.306644992,0.06408264475048764
2204.8400424960005,0.06470968728308435
2208.3734400000003,0.06423811099153554
2211.906837504,0.0641401166978488
2215.4402350080004,0.06572024524867714
2218.973632512,0.06592161678475339
2222.507030016,0.06491021200181457
2226.0404275200003,0.06522488360562928
2229.573825024,0.06425812255458396
2233.1072225280004,0.06302939760707726
2236.6406200320002,0.061628456761003925
2240.174017536,0.06138661504823073
2243.7074150400003,0.061107329061958815
2247.240812544,0.06093081622991292
2250.7742100480004,0.06020523741325512
2254.3076075520003,0.05999185565092002
2257.841005056,0.05983705117657756
2261.3744025600004,0.0587844034911269
2264.907800064,0.05824864287281439
2268.4411975680005,0.05787020854180369
2271.9745950720003,0.057914967856315336
2275.507992576,0.05881704765269813
2279.0413900800004,0.05919258454402421
2282.574787584,0.058446328256713365
2286.1081850880005,0.058850704178104785
2289.6415825920003,0.05931197819809508
2293.174980096,0.05875114342121357
2296.7083776000004,0.05903194555092206
2300.241775104,0.057773783520258526
2303.775172608,0.05711499392140329
2307.3085701120003,0.05738092571648146
2310.841967616,0.057220463812933886
2314.3753651200004,0.05725184033345343
2317.9087626240002,0.05728103092670178
2321.442160128,0.05619515426216637
2324.9755576320003,0.055365824616910864
2328.508955136,0.055591819068770754
2332.0423526400004,0.05576280921614618
2335.5757501440003,0.05558198445743301
2339.109147648,0.05540915716928918
2342.6425451520004,0.054677625845654276
2346.175942656,0.053888773429445536
2349.7093401600005,0.053269450639683136
2353.2427376640003,0.05298049048177855
2356.776135168,0.05315413435505345
2360.3095326720004,0.05242990267202163
2363.842930176,0.052118389922784836
2367.3763276800005,0.051668108654926215
2370.9097251840003,0.05068286494931762
2374.443122688,0.05130294743029662
2377.9765201920004,0.052318071181696624
2381.5099176960002,0.05301726284245056
2385.0433152,0.053744321269041606
2388.5767127040003,0.05437597467155175
2392.110110208,0.054256960870755044
2395.6435077120004,0.05547443804067331
2399.1769052160003,0.0546170860849271
2402.71030272,0.05402363681571565
2406.2437002240003,0.05333531657092738
2409.777097728,0.05409834061972418
2413.3104952320004,0.05309094006439086
2416.8438927360003,0.05340537789468858
2420.37729024,0.05282001916194279
2423.9106877440004,0.053113508740882054
2427.444085248,0.05288723959525932
2430.9774827520005,0.05325470006920341
2434.5108802560003,0.054012458614793424
2438.04427776,0.05402912193059173
2441.5776752640004,0.05411544433332338
2445.111072768,0.054502536875241425
2448.6444702720005,0.05329885167495085
2452.1778677760003,0.0533579101441104
2455.71126528,0.05291672377900891
2459.2446627840004,0.05281044597675777
2462.7780602880002,0.05203420803453973
2466.3114577920005,0.05247575857395237
2469.8448552960003,0.05295350756507222
2473.3782528,0.05320500037957476
2476.9116503040004,0.053677020197030245
2480.4450478080003,0.0536622983827062
2483.978445312,0.05402052075799091
2487.5118428160004,0.05480054416124336
2491.04524032,0.05590337684756097
2494.5786378240005,0.05496264170882981
2498.1120353280003,0.05423035172114954
2501.645432832,0.05477399527752169
2505.1788303360004,0.05442578760735284
2508.71222784,0.0544006355661546
2512.2456253440005,0.053923711238254235
2515.7790228480003,0.05396171329128929
2519.312420352,0.05339625043056362
2522.8458178560004,0.05347478338691669
2526.37921536,0.05490835091870849
2529.9126128640005,0.05515143358871377
2533.4460103680003,0.05447523004617949
2536.979407872,0.0547101711180753
2540.5128053760004,0.05478512796009927
2544.0462028800002,0.05429920159437707
2547.5796003840005,0.05492458592925953
2551.1129978880003,0.055456736598113565
2554.646395392,0.05511477165964074
2558.1797928960004,0.055790918231010345
2561.7131904000003,0.05562832092322623
2565.246587904,0.057087680766702675
2568.7799854080004,0.05763131451212189
2572.313382912,0.05772334534083434
2575.8467804160005,0.05700223826275064
2579.3801779200003,0.05744176040499305
2582.913575424,0.05716216276166186
2586.4469729280004,0.05650506673437583
2589.980370432,0.05690310221694084
2593.5137679360005,0.058275389185392434
2597.0471654400003,0.05861617204594349
2600.580562944,0.058295171848303795
2604.1139604480004,0.058588883785171575
2607.647357952,0.05993623497933598
2611.1807554560005,0.060470599934189906
2614.7141529600003,0.06035077625295404
2618.247550464,0.060573141950570175
2621.7809479680004,0.06107614057591615
2625.3143454720002,0.060446402173231384
2628.8477429760005,0.06010343937982743
2632.3811404800003,0.05974918135273555
2635.914537984,0.05887759333627862
2639.4479354880004,0.05889720279119803
2642.9813329920003,0.05889738008817069
2646.514730496,0.05879897596590933
2650.0481280000004,0.05897430531182124
2653.581525504,0.06059815134672242
2657.1149230080005,0.06031492939079541
2660.6483205120003,0.05998773794186896
2664.181718016,0.05944604634801909
2667.7151155200004,0.05960619128370581
2671.248513024,0.059168241814099964
2674.7819105280005,0.0588323871567642
2678.3153080320003,0.058805867330832484
2681.848705536,0.058419487384187896
2685.3821030400004,0.05977934323850409
2688.915500544,0.05940679150202399
2692.4488980480005,0.05974775776632413
2695.9822955520003,0.05921434905744327
2699.515693056,0.0590653183861205
2703.0490905600004,0.059041351257422825
2706.5824880640002,0.05906424155399481
2710.1158855680005,0.058429149540858205
2713.6492830720003,0.057324896109609114
2717.182680576,0.05729453500612891
2720.7160780800004,0.057547502400511874
2724.2494755840003,0.05782156978117925
2727.7828730880005,0.05881151173430066
2731.3162705920004,0.059883756579690584
2734.849668096,0.06025388908564899
2738.3830656000005,0.05996646828528185
2741.9164631040003,0.05940415310687275
2745.449860608,0.05835520658504478
2748.9832581120004,0.057576615470202874
2752.516655616,0.05739567191103667
2756.0500531200005,0.05629361037910563
2759.5834506240003,0.055814511294833835
2763.116848128,0.056157808440689294
2766.6502456320004,0.05587042965859723
2770.1836431360002,0.05642910755664765
2773.7170406400005,0.05664539375360356
2777.2504381440003,0.057579214616177765
2780.783835648,0.057723535445080465
2784.3172331520004,0.057393293849702154
2787.8506306560002,0.05761360263603432
2791.3840281600005,0.058431740673419164
2794.9174256640003,0.05849549393472664
2798.450823168,0.05744783463759173
2801.9842206720004,0.057612726327815444
2805.5176181760003,0.05847863323859226
2809.0510156800005,0.059181442649492766
2812.5844131840004,0.05944523405262725
2816.117810688,0.05989515345378038
2819.6512081920005,0.059521781598924406
2823.1846056960003,0.05908991045707168
2826.7180032,0.05876233862452196
2830.2514007040004,0.05843207282967988
2833.784798208,0.058317419985156604
2837.3181957120005,0.05807666557849345
2840.8515932160003,0.057962835838938354
2844.38499072,0.058232629481243414
2847.9183882240004,0.05794592136602361
2851.4517857280002,0.05886785319186316
2854.9851832320005,0.05883266227678163
2858.5185807360003,0.058698381366673935
2862.05197824,0.058998666115585685
2865.5853757440004,0.05879488388915277
2869.1187732480003,0.058470030793640326
2872.6521707520005,0.058118497451753015
2876.1855682560004,0.05853527329884578
2879.71896576,0.05833228338167551
2883.2523632640005,0.05777392981223173
2886.7857607680003,0.0570019294017019
2890.3191582720005,0.05614180770468202
2893.8525557760004,0.05517678727771003
2897.38595328,0.05543616028007836
2900.9193507840005,0.05497556873845788
2904.4527482880003,0.05505544213873126
2907.986145792,0.054997776018893774
2911.5195432960004,0.05477994228695682
2915.0529408,0.05398310229114767
2918.5863383040005,0.053657037136567
2922.1197358080003,0.05270375792484128
2925.653133312,0.0523764992613307
2929.1865308160004,0.052946724596754535
2932.7199283200002,0.05321372450982942
2936.2533258240005,0.05299609880294032
2939.7867233280003,0.053122828039971814
2943.320120832,0.052769417172780386
2946.8535183360004,0.05273659769465677
2950.3869158400003,0.05359227586572235
2953.9203133440005,0.05374544349761745
2957.4537108480004,0.053534463866120596
2960.987108352,0.052240011853990964
2964.5205058560005,0.051773901273411305
2968.0539033600003,0.05072011636977081
2971.5873008640006,0.05020398454133801
2975.1206983680004,0.04990130952172045
2978.654095872,0.049679587641217715
2982.1874933760005,0.049061143772294535
2985.7208908800003,0.048540404714478846
2989.2542883840006,0.04833377045414977
2992.7876858880004,0.04823733781007
2996.321083392,0.04789217909084442
2999.8544808960005,0.04810184064166734
3003.3878784000003,0.04814336854771284
3006.921275904,0.048316443610374904
3010.4546734080004,0.048395492405918006
3013.9880709120002,0.04898283961825811
3017.5214684160005,0.04841583238523217
3021.0548659200003,0.04791428382884266
3024.588263424,0.04720496034663846
3028.1216609280004,0.04709035388989058
3031.6550584320003,0.04754945058265214
3035.1884559360005,0.046954122587217206
3038.7218534400004,0.045902944136607005
3042.255250944,0.0447875986025883
3045.7886484480005,0.04454586467093069
3049.3220459520003,0.044486332773364445
3052.8554434560006,0.04476800063831288
3056.3888409600004,0.04321950516184003
3059.922238464,0.042409936095108236
3063.4556359680005,0.04312351424455585
3066.9890334720003,0.04311853506160279
3070.5224309760006,0.04383924960279373
3074.0558284800004,0.044363840992885706
3077.589225984,0.04404581158000909
3081.1226234880005,0.04452814575233255
3084.6560209920003,0.04409695715448958
3088.189418496,0.043477208602711315
3091.7228160000004,0.04336946331307079
3095.2562135040002,0.043022819295501336
3098.7896110080005,0.04279910697818767
3102.3230085120003,0.04285441265213219
3105.856406016,0.04276933636940328
3109.3898035200004,0.043270316571662804
3112.9232010240003,0.043869191975917765
3116.4565985280005,0.04429618400226598
3119.9899960320004,0.045330445948930986
3123.523393536,0.04543007753202666
3127.0567910400005,0.04558815873484434
3130.5901885440003,0.04520603728242367
3134.1235860480006,0.04479119435694301
3137.6569835520004,0.04520179263743351
3141.190381056,0.04615656384097644
3144.7237785600005,0.046723029031229935
3148.2571760640003,0.04642824765691156
3151.7905735680006,0.0468516304316724
3155.3239710720004,0.04666435473092889
3158.857368576,0.04758030104325783
3162.3907660800005,0.04799366029370766
3165.9241635840003,0.04768410555524216
3169.457561088,0.04659618242310426
3172.9909585920004,0.046823845343724635
3176.5243560960002,0.04671539904585664
3180.0577536000005,0.04694957144994305
3183.5911511040003,0.047296435984232055
3187.124548608,0.04797542411331257
3190.6579461120004,0.04762681791000034
3194.1913436160003,0.04819856205036732
3197.7247411200005,0.047709966162405415
3201.2581386240004,0.047627383729015094
3204.791536128,0.046663655315988706
3208.3249336320005,0.046470795985604774
3211.8583311360003,0.047031052448588184
3215.3917286400006,0.04758423930759115
3218.9251261440004,0.04789583164108446
3222.458523648,0.047748414788860494
3225.9919211520005,0.047120809970778055
3229.5253186560003,0.046948121861479564
3233.0587161600006,0.046559965681311155
3236.5921136640004,0.047445150382321444
3240.1255111680002,0.047191440703741705
3243.6589086720005,0.047429325871247485
3247.1923061760003,0.04769603826856361
3250.72570368,0.04718161750240668
3254.2591011840004,0.04680302852196938
3257.7924986880003,0.047770548228959875
3261.3258961920005,0.04839977482676616
3264.8592936960003,0.04837928324328811
3268.3926912,0.048226819713254265
3271.9260887040004,0.04792991334720842
3275.4594862080003,0.04730904354592358
3278.9928837120005,0.04708397844002565
3282.5262812160004,0.046931958797294726
3286.05967872,0.047635391221677814
3289.5930762240005,0.04778856994035241
3293.1264737280003,0.04729595492413363
3296.6598712320006,0.04685174809315917
3300.1932687360004,0.047427746196741616
3303.72666624,0.04794866154323607
3307.2600637440005,0.04750035457907309
3310.7934612480003,0.047175484098884723
3314.3268587520006,0.04758597389543162
3317.8602562560004,0.0479920752027283
3321.3936537600002,0.04870610695939526
3324.9270512640005,0.04851100326128854
3328.4604487680003,0.04801464111996179
3331.9938462720006,0.04762383281040794
3335.5272437760004,0.04653948695999155
3339.0606412800003,0.04652962691094764
3342.5940387840005,0.046428918902742033
3346.1274362880004,0.04710452888369154
3349.660833792,0.04767203291504618
3353.1942312960005,0.04822241214491374
3356.7276288000003,0.048050043518171215
3360.2610263040006,0.04769124406582126
3363.7944238080004,0.04784370129217663
3367.327821312,0.04869050986933221
3370.8612188160005,0.04934384005624448
3374.3946163200003,0.0490480182709403
3377.9280138240006,0.0486884192325272
3381.4614113280004,0.04838807982344573
3384.994808832,0.04793778954452321
3388.5282063360005,0.0473338772519627
3392.0616038400003,0.04709091575648561
3395.5950013440006,0.04705858453960943
3399.1283988480004,0.04739649275430846
3402.6617963520002,0.04738292244198483
3406.1951938560005,0.04843690937588274
3409.7285913600003,0.0484900197302931
3413.2619888640006,0.04870084143490949
3416.7953863680004,0.049849200408978334
3420.3287838720003,0.049719868148063284
3423.8621813760005,0.04949062470176013
3427.3955788800004,0.049357756874294445
3430.928976384,0.04916743954559433
3434.4623738880005,0.04936013854819077
3437.9957713920003,0.04949875807912374
3441.5291688960006,0.04942062388364832
3445.0625664000004,0.04975894985449347
3448.595963904,0.048995050261257056
3452.1293614080005,0.04877912440932519
3455.6627589120003,0.048289724821493074
3459.1961564160006,0.04809095816543074
3462.7295539200004,0.048177436741038804
3466.262951424,0.04827393144178416
3469.7963489280005,0.048395062272245326
3473.3297464320003,0.04868308159240797
3476.8631439360006,0.04923988285312131
3480.3965414400004,0.04899115715937974
3483.9299389440002,0.04961117564016515
3487.4633364480005,0.05004963451194744
3490.9967339520003,0.04985838612883775
3494.5301314560006,0.049324281549919746
3498.0635289600004,0.04937404519600275
3501.5969264640003,0.049046302292858
3505.1303239680005,0.04799040902527807
3508.6637214720004,0.047327156981510576
3512.197118976,0.04774308132133953
3515.7305164800005,0.04793212025424953
3519.2639139840003,0.04785324685543202
3522.7973114880006,0.047286117126582816
3526.3307089920004,0.04743844064829528
3529.864106496,0.04707219775170213
3533.3975040000005,0.046933925527316234
3536.9309015040003,0.046652697264008225
3540.4642990080006,0.04701999110646593
3543.9976965120004,0.04762162735494435
3547.531094016,0.047444702825369944
3551.0644915200005,0.04721873238380425
3554.5978890240003,0.04651126747425938
3558.1312865280006,0.04624208577358502
3561.6646840320004,0.04683464333443421
3565.1980815360002,0.04646158242874865
3568.7314790400005,0.04629781114150777
3572.2648765440003,0.04641887237061315
3575.7982740480006,0.04572948920945308
3579.3316715520004,0.0452622660970885
3582.8650690560003,0.04450168482964578
3586.3984665600005,0.043354815841369465
3589.9318640640004,0.043101798450424056
3593.4652615680006,0.043273427298868405
3596.9986590720005,0.04242332949189631
3600.5320565760003,0.04152818148033344
3604.0654540800006,0.04085790557714297
3607.5988515840004,0.04039686815729304
3611.132249088,0.04052255775939351
3614.6656465920005,0.04132948034373207
3618.1990440960003,0.04130490192312397
3621.7324416000006,0.04113157431123149
3625.2658391040004,0.040838145580167406
3628.7992366080002,0.04038429692399781
3632.3326341120005,0.04039577367830116
3635.8660316160003,0.040618315156328855
3639.3994291200006,0.04056484248003933
3642.9328266240004,0.04016334341912042
3646.4662241280002,0.04054827736764466
3649.9996216320005,0.041133394097741416
3653.5330191360003,0.041459307055696115
3657.0664166400006,0.04139530879828257
3660.5998141440004,0.04103723532301906
3664.1332116480003,0.04075413314210685
3667.6666091520005,0.0406877639741241
3671.2000066560004,0.0412858778542784
3674.7334041600006,0.04183063094666828
3678.2668016640005,0.04144902403211592
3681.8001991680003,0.04145621567015656
3685.3335966720006,0.04192875903222415
3688.8669941760004,0.042157195796486135
3692.40039168,0.041976558563232125
3695.9337891840005,0.04200802794411107
3699.4671866880003,0.042299398083708084
3703.0005841920006,0.042981264931633234
3706.5339816960004,0.04368903858140172
3710.0673792000002,0.04391211507033166
3713.6007767040005,0.04413802050788718
3717.1341742080003,0.044033577578151295
3720.6675717120006,0.043841455561916653
3724.2009692160004,0.04327205219749608
3727.7343667200003,0.043206686736345645
3731.2677642240005,0.04266840298355756
3734.8011617280004,0.04299406122422411
3738.3345592320006,0.04311874619722733
3741.8679567360005,0.04349980963667299
3745.4013542400003,0.04378302328108408
3748.9347517440006,0.04423510356691995
3752.4681492480004,0.04426392564814119
3756.0015467520006,0.044526960911274394
3759.5349442560005,0.04464252892372489
3763.0683417600003,0.04425138819604957
3766.6017392640006,0.04406627932865881
3770.1351367680004,0.043837152619834896
3773.668534272,0.04343902408865574
3777.2019317760005,0.043384916171222976
3780.7353292800003,0.04327429441122632
3784.2687267840006,0.043404499208498315
3787.8021242880004,0.04399639833192737
3791.3355217920002,0.04352470876000414
3794.8689192960005,0.04341789892194292
3798.4023168000003,0.043002666114940524
3801.9357143040006,0.04326766702302365
3805.4691118080004,0.04316330536168955
3809.0025093120003,0.0432431031155156
3812.5359068160005,0.04361539731134023
3816.0693043200004,0.04393275773801619
3819.6027018240006,0.04484551691416705
3823.1360993280005,0.04479807058188179
3826.6694968320003,0.04431462559620325
3830.2028943360006,0.044614224023136195
3833.7362918400004,0.0446629322100458
3837.2696893440007,0.04492837147518891
3840.8030868480005,0.04523926086509711
3844.3364843520003,0.045332360806837
3847.8698818560006,0.04559152227254071
3851.4032793600004,0.04567237711549943
3854.9366768640007,0.045629280932231175
3858.4700743680005,0.04591901378350283
3862.0034718720003,0.04625969202120128
3865.5368693760006,0.04681527370940497
3869.0702668800004,0.04739030204144079
3872.6036643840002,0.047702255579779695
3876.1370618880005,0.04839175142165164
3879.6704593920003,0.04893960119089957
3883.2038568960006,0.0489962081686004
3886.7372544000004,0.049844967215118885
3890.2706519040003,0.04977097904637695
3893.8040494080005,0.04939783360410921
3897.3374469120004,0.049794082845373566
3900.8708444160006,0.04990751382421443
3904.4042419200005,0.05022917583702036
3907.9376394240003,0.05061593570250533
3911.4710369280006,0.05056411416663131
3915.0044344320004,0.050888921437425516
3918.5378319360007,0.05099632948699906
3922.0712294400005,0.05078050174043902
3925.6046269440003,0.05005278705552829
3929.1380244480006,0.049819089665669836
3932.6714219520004,0.04985921680002736
3936.2048194560007,0.04953312998650894
3939.7382169600005,0.04967584755005916
3943.2716144640003,0.049542329221434755
3946.8050119680006,0.049816757106459164
3950.3384094720004,0.049749967682858554
3953.8718069760002,0.04994322439813548
3957.4052044800005,0.05024759750803742
3960.9386019840003,0.05018900366263335
3964.4719994880006,0.05029862917616512
3968.0053969920004,0.05048584680803536
3971.5387944960003,0.050832726434094866
3975.0721920000005,0.051135723692000035
3978.6055895040004,0.05164671162195411
3982.1389870080006,0.05143493647794806
3985.6723845120005,0.051254663366712805
3989.2057820160003,0.051624915835608576
3992.7391795200006,0.0520096340127596
3996.2725770240004,0.05194249936801576
3999.8059745280007,0.05175521246551096
4003.3393720320005,0.05146401392695932
4006.8727695360003,0.05096914336692748
4010.4061670400006,0.05108473759799992
4013.9395645440004,0.05107559323543498
4017.4729620480007,0.051775257345674675
4021.0063595520005,0.05190361880456518
4024.5397570560003,0.05129974627220868
4028.0731545600006,0.05102992046291366
4031.6065520640004,0.050625582100988
4035.1399495680002,0.0508741539475297
4038.6733470720005,0.051329823427852084
4042.2067445760003,0.051666270903576894
4045.7401420800006,0.05153872870780507
4049.2735395840004,0.0510032844831807
4052.8069370880003,0.050576538484056854
4056.3403345920005,0.05119512415228211
4059.8737320960004,0.05081630970330053
4063.4071296000006,0.050954853222076935
4066.9405271040005,0.050780961804953506
4070.4739246080003,0.050898119331652225
4074.0073221120006,0.05090128397314153
4077.5407196160004,0.050741253736826586
4081.0741171200007,0.05054163725390559
4084.6075146240005,0.049996468555526974
4088.1409121280003,0.05009286152287906
4091.6743096320006,0.05046462888773107
4095.2077071360004,0.05153618508999269
4098.74110464,0.05087692794957821
4102.2745021440005,0.051719853185356435
4105.807899648001,0.05246232897114034
4109.341297152,0.053138733863224985
4112.874694656,0.053199770818592285
4116.408092160001,0.05296413243276543
4119.941489664,0.052505796910468305
4123.474887168,0.05251486172778996
4127.008284672001,0.05258682582451346
4130.541682176001,0.05188999421569562
4134.07507968,0.051722116480070746
4137.608477184001,0.05189060716017124
4141.141874688001,0.05203333154923939
4144.675272192,0.051826551986914104
4148.2086696960005,0.051996990768118145
4151.742067200001,0.051963727414062966
4155.275464704,0.051838041216549335
4158.808862208,0.05182660996679456
4162.342259712001,0.05162680425519994
4165.875657216,0.05151587131747881
4169.40905472,0.05160023786620638
4172.942452224001,0.051531305513332626
4176.475849728001,0.05230974013405554
4180.009247232,0.05297173570047331
4183.5426447360005,0.053178241592654274
4187.076042240001,0.052976589957265396
4190.609439744,0.0528331049998787
4194.142837248,0.05258006400224691
4197.676234752001,0.0524650765374437
4201.209632256,0.052229473854445985
4204.74302976,0.0522090258031751
4208.276427264001,0.05279114037881172
4211.809824768001,0.05277249477117607
4215.343222272,0.05276426073136786
4218.876619776001,0.05254424241409783
4222.410017280001,0.052222985473235894
4225.943414784,0.05201254757613061
4229.4768122880005,0.05160711424830211
4233.010209792001,0.051617661164143236
4236.543607296,0.051554945570714494
4240.0770048,0.05117174977353489
4243.610402304001,0.05109655986863082
4247.143799808,0.051136734865654176
4250.677197312,0.051653015228662724
4254.210594816001,0.05184574904593475
4257.743992320001,0.05173762855463515
4261.277389824,0.05114956556025074
4264.8107873280005,0.050762875598909574
4268.344184832001,0.05046753132733084
4271.877582336,0.05058226291637258
4275.41097984,0.05028658016867116
4278.944377344001,0.05000455331738518
4282.477774848,0.04959148912437428
4286.011172352,0.04969573413724593
4289.544569856001,0.04992333176428865
4293.077967360001,0.05042801065710023
4296.611364864,0.05061786176940153
4300.144762368001,0.05085160089319807
4303.678159872001,0.05127940846398893
4307.211557376,0.05147253976488919
4310.7449548800005,0.05132045279251418
4314.278352384001,0.05166296251817126
4317.811749888,0.05245733587707324
4321.345147392,0.052721653918419875
4324.878544896001,0.05343898098317812
4328.411942400001,0.053545926411631584
4331.945339904,0.05368203188046827
4335.478737408001,0.05385978725395457
4339.012134912001,0.05401398024199189
4342.545532416,0.05370410295007488
4346.0789299200005,0.053785280293584314
4349.612327424001,0.05405375666725565
4353.145724928,0.05407833972690046
4356.679122432,0.05451128744757838
4360.212519936001,0.05496342723986025
4363.74591744,0.05533824226029793
4367.279314944,0.05546156059030505
4370.812712448001,0.05574802872999385
4374.346109952001,0.0560070230936498
4377.879507456,0.05552220852207057
4381.412904960001,0.05536386658411274
4384.946302464001,0.05532375514334831
4388.479699968,0.05514735642209789
4392.0130974720005,0.055506768776295345
4395.546494976001,0.05558568731203106
4399.07989248,0.055257984657657744
4402.613289984,0.055005208323974486
4406.146687488001,0.054589779023761054
4409.680084992001,0.05469359705207033
4413.213482496,0.05402983198176514
4416.746880000001,0.053909286494740805
4420.280277504001,0.05364588019195793
4423.813675008,0.05354616271591883
4427.3470725120005,0.05375902794037746
4430.880470016001,0.053838531584986526
4434.41386752,0.05398532273508394
4437.947265024,0.05429155666154628
4441.480662528001,0.05435971134491435
4445.014060032,0.05462762513381847
4448.547457536,0.05513930304004866
4452.080855040001,0.054894481718270605
4455.614252544001,0.054558598812520565
4459.147650048,0.05495622382760601
4462.681047552001,0.05498474563790445
4466.214445056001,0.05467850677217623
4469.74784256,0.054912050872537144
4473.2812400640005,0.054311383537409164
4476.814637568001,0.05408835604179618
4480.348035072,0.05370867877438634
4483.881432576,0.05386736193626973
4487.414830080001,0.05350895413236767
4490.948227584001,0.05329088012213301
4494.481625088,0.05289801588556564
4498.015022592001,0.05315750469402403
4501.548420096001,0.05317353171343964
4505.0818176,0.05367704943216012
4508.6152151040005,0.05345767843540106
4512.148612608001,0.05312829789806539
4515.682010112,0.05382930885792803
4519.215407616,0.05395270031438493
4522.748805120001,0.053869387435225846
4526.282202624,0.05342887562343268
4529.815600128,0.053658638234884926
4533.348997632001,0.05348947640419777
4536.882395136001,0.05327812656644326
4540.41579264,0.05294468672865804
4543.949190144001,0.0527956038939994
4547.482587648001,0.05289366117270511
4551.015985152,0.05228833185965698
4554.5493826560005,0.051980626516586526
4558.082780160001,0.05194942102447442
4561.616177664,0.051556697478924995
4565.149575168,0.05180570680551089
4568.682972672001,0.05215670060982003
4572.216370176001,0.05209749531618346
4575.74976768,0.05229001342841766
4579.283165184001,0.05202444946490736
4582.816562688001,0.051650583107201165
4586.349960192,0.0520455371223143
4589.8833576960005,0.05189905692467711
4593.416755200001,0.051593237411596604
4596.950152704,0.05156038583156608
4600.483550208,0.05182124740342786
4604.016947712001,0.051940305689681665
4607.550345216,0.05185360443526754
4611.08374272,0.05200315789802712
4614.617140224001,0.05239602454525549
4618.150537728001,0.05258343106455676
4621.683935232,0.05269815900645458
4625.217332736001,0.05253675086368137
4628.750730240001,0.05245123627610937
4632.284127744,0.05259969351533478
4635.8175252480005,0.053031276776172476
4639.350922752001,0.05250714074681451
4642.884320256,0.05259463630014949
4646.41771776,0.05273248900231042
4649.951115264001,0.052487338446775667
4653.484512768001,0.05240266155908824
4657.017910272,0.05224629669261116
4660.551307776001,0.052077270471221127
4664.084705280001,0.051485203034050464
4667.618102784,0.051072643505738924
4671.1515002880005,0.05076559654402413
4674.684897792001,0.05067772686543659
4678.218295296,0.050728229740873765
4681.7516928000005,0.05117661013890196
4685.285090304001,0.051106605405276895
4688.818487808,0.05168429514880124
4692.351885312,0.05207582940406397
4695.885282816001,0.05187361746044594
4699.418680320001,0.05163114277999892
4702.952077824,0.05140978610609537
4706.485475328001,0.051141508923674195
4710.018872832001,0.05108313788750252
4713.552270336,0.05119952565138153
4717.0856678400005,0.05096556321070089
4720.619065344001,0.05120723849068032
4724.152462848,0.0512779099064371
4727.685860352,0.051460255485623385
4731.219257856001,0.051809849993577295
4734.752655360001,0.05170665387434603
4738.286052864,0.0516918896462597
4741.819450368001,0.05102541663669591
4745.352847872001,0.050974507603434915
4748.886245376,0.05125259422764383
4752.4196428800005,0.051227647022974665
4755.953040384001,0.051453890782348743
4759.486437888,0.05177646972044059
4763.0198353920005,0.05151220387217492
4766.553232896001,0.05155363845415106
4770.0866304,0.05222970150089079
4773.620027904,0.05183305265607174
4777.153425408001,0.05206121120889229
4780.686822912001,0.05161631010236967
4784.220220416,0.0511640960127
4787.753617920001,0.05069550908759357
4791.287015424001,0.05043471327258242
4794.820412928,0.05031290933689547
4798.3538104320005,0.04975960652980049
4801.887207936001,0.04958384034351404
4805.42060544,0.04958510273676264
4808.954002944,0.04919796348718375
4812.487400448001,0.04923197574831839
4816.020797952001,0.04933951878465681
4819.554195456,0.04932558527396047
4823.087592960001,0.0489903055905927
4826.620990464001,0.04911994179248058
4830.154387968,0.048786913484849315
4833.6877854720005,0.04862772814183458
4837.221182976001,0.04874303764110621
4840.75458048,0.04848102460342041
4844.2879779840005,0.04867769709233194
4847.821375488001,0.04865562795246969
4851.354772992001,0.04819282482349152
4854.888170496,0.04754589319519553
4858.421568000001,0.047165093159383886
4861.954965504001,0.0475869843104304
4865.488363008,0.04768587008724623
4869.021760512001,0.047623996068598906
4872.555158016001,0.04800490530810908
4876.08855552,0.04824699209396677
4879.6219530240005,0.04870820643972262
4883.155350528001,0.049223845808830546
4886.688748032,0.049497861725051884
4890.222145536,0.04975243158847231
4893.755543040001,0.049102454173883814
4897.288940544001,0.04878713160027903
4900.822338048,0.04864936379293461
4904.355735552001,0.04854468976421611
4907.889133056001,0.04816814309548256
4911.42253056,0.047755088965756975
4914.955928064001,0.04804127746738729
4918.489325568001,0.04786168254470713
4922.022723072,0.04798919746405872
4925.5561205760005,0.04804426393098016
4929.089518080001,0.04823602028367091
4932.622915584001,0.048004993728711476
4936.156313088,0.04809202834488069
4939.689710592001,0.048458260338684056
4943.223108096001,0.04884597080446085
4946.7565056,0.04927704563822388
4950.289903104001,0.04932919345226949
4953.823300608001,0.04904628766952435
4957.356698112,0.04943159751272841
4960.8900956160005,0.04925502607905852
4964.423493120001,0.048813712440336054
4967.956890624,0.04870941230811887
4971.490288128,0.04891343279983751
4975.023685632001,0.048846611432631803
4978.557083136001,0.04922666358317329
4982.09048064,0.049125869475656
4985.623878144001,0.04863469996899106
4989.157275648001,0.048962824752705636
4992.690673152,0.048946457419347666
4996.224070656001,0.04905142594411327
4999.757468160001,0.04898194673492018
5003.290865664,0.04874380804769274
5006.8242631680005,0.04857296485224438
5010.357660672001,0.048918453796817474
5013.891058176001,0.04899684507872504
5017.42445568,0.0489207916487846
5020.957853184001,0.049271504003450595
5024.491250688001,0.04950442177256953
5028.024648192,0.04925454863874812
5031.558045696001,0.04921730981826844
5035.091443200001,0.04856687948203753
5038.624840704,0.04887525343368182
5042.1582382080005,0.04897280672513027
5045.691635712001,0.04850238036284793
5049.225033216,0.0483578751616891
5052.75843072,0.04819810568503602
5056.291828224001,0.047971669222301117
5059.825225728001,0.04787131401761169
5063.358623232,0.04785033041008191
5066.892020736001,0.0476878942272938
5070.425418240001,0.04792144769703288
5073.958815744,0.047700225533251484
5077.492213248001,0.047069466544830796
5081.025610752001,0.04710543240821874
5084.559008256,0.04698406110258446
5088.0924057600005,0.04649175070525313
5091.625803264001,0.046725507994682225
5095.159200768001,0.04659263845110306
5098.692598272,0.04681879778975784
5102.225995776001,0.04695955454635303
5105.759393280001,0.046731151114355995
5109.292790784,0.046907815892599736
5112.826188288001,0.04698205502067232
5116.359585792001,0.04669080228953426
5119.892983296,0.04666263397564219
5123.4263808000005,0.04683487806313469
5126.959778304001,0.046908827647595075
5130.493175808,0.04726891644633646
5134.026573312,0.04710814637178906
5137.559970816001,0.04756322879317221
5141.093368320001,0.0477229091227489
5144.626765824,0.047975854057526135
5148.160163328001,0.04760122683625578
5151.693560832001,0.047210785674264955
5155.226958336,0.04684153925247614
5158.760355840001,0.04741835412253703
5162.293753344001,0.047609771390959565
5165.827150848,0.04759206481403133
5169.3605483520005,0.04757804479645067
5172.893945856001,0.04750730096221201
5176.427343360001,0.04760076718355233
5179.960740864,0.04757051816263491
5183.494138368001,0.047920562583907866
5187.027535872001,0.04809137508483374
5190.560933376,0.04772869491160314
5194.094330880001,0.04796903929411567
5197.627728384001,0.04798098651437055
5201.161125888,0.04824579494392012
5204.6945233920005,0.048522953658454604
5208.227920896001,0.04842462281129567
5211.7613184,0.04837586155185214
5215.294715904,0.04831784170144093
5218.828113408001,0.048264222535141066
5222.361510912001,0.048421886194256025
5225.894908416,0.04888097653874457
5229.428305920001,0.049324946092746735
5232.961703424001,0.049382811722114006
5236.495100928,0.049573219315734995
5240.028498432001,0.04966642030873558
5243.561895936001,0.04972692071905627
5247.09529344,0.049874539265840845
5250.6286909440005,0.04996387444107242
5254.162088448001,0.049897970444008344
5257.695485952001,0.04957609660170981
5261.228883456,0.049442285453719315
5264.762280960001,0.049184313272831126
5268.295678464001,0.048819096545721585
5271.829075968,0.048984837230738876
5275.362473472001,0.04893363069551704
5278.895870976001,0.04881034222195968
5282.42926848,0.04825681081769417
5285.9626659840005,0.047993062041502554
5289.496063488001,0.04783248288222097
5293.029460992,0.047668125144164186
5296.562858496,0.0477179396850449
5300.096256000001,0.04805340802304858
5303.629653504001,0.04846793398998628
5307.163051008,0.04849957620556644
5310.696448512001,0.04853905502343281
5314.229846016001,0.04860633169322526
5317.76324352,0.04879155748953501
5321.296641024001,0.048901010869808914
5324.830038528001,0.048630964302354585
5328.363436032,0.04871730753707659
5331.8968335360005,0.04824556032968008
5335.430231040001,0.0479705083809332
5338.963628544001,0.04790523938012381
5342.497026048,0.048189853717348186
5346.030423552001,0.04818870854932911
5349.563821056001,0.04776039195834603
5353.09721856,0.047693909178629035
5356.630616064001,0.047606192123608615
5360.164013568001,0.04796278040435631
5363.697411072,0.04799237636349041
5367.2308085760005,0.04766885943366539
5370.764206080001,0.04757346131609541
5374.297603584,0.04723230314880933
5377.831001088,0.04680455104054815
5381.364398592001,0.0472349596760262
5384.897796096001,0.04711666509605461
5388.4311936,0.04730635592046806
5391.964591104001,0.04719969734583174
5395.497988608001,0.04693087738110968
5399.031386112,0.04689835198373604
5402.564783616001,0.04710115890305566
5406.098181120001,0.0469387871068534
5409.631578624,0.046908790280585144
5413.1649761280005,0.04643605105798354
5416.698373632001,0.04588802373323553
5420.231771136001,0.04561015590963269
5423.76516864,0.04587986907305641
5427.298566144001,0.046294575995022846
5430.831963648001,0.04609709544706764
5434.365361152,0.04590010947377987
5437.898758656001,0.045666228252803975
5441.432156160001,0.0457070869321301
5444.965553664,0.04538474720076646
5448.4989511680005,0.04475874060716656
5452.032348672001,0.04453132941735394
5455.565746176001,0.04362395034591238
5459.09914368,0.04357226079035392
5462.632541184001,0.04387180726735451
5466.165938688001,0.04409924177332769
5469.699336192,0.044094876269071825
5473.232733696001,0.043901355031837674
5476.766131200001,0.04354938151265042
5480.299528704,0.04370631780255785
5483.832926208001,0.043506183147012045
5487.366323712001,0.04343165316893227
5490.899721216,0.04317813386221925
5494.4331187200005,0.04302852802176638
5497.966516224001,0.0428531246566175
5501.499913728001,0.042869679025161034
5505.033311232,0.042695221173477904
5508.566708736001,0.042788217099493764
5512.100106240001,0.042334074308123526
5515.633503744,0.041878089622643166
5519.166901248001,0.041528975224766285
5522.700298752001,0.041321067871796124
5526.233696256,0.040921616074217404
5529.7670937600005,0.04065406304720476
5533.300491264001,0.040934775799498446
5536.833888768001,0.0409704757129834
5540.3672862720005,0.0408878761078908
5543.900683776001,0.040743171897460684
5547.434081280001,0.04112809470590584
5550.967478784,0.04140411709009317
5554.500876288001,0.041374131668072245
5558.034273792001,0.04112790921239817
5561.567671296,0.04100647631644616
5565.101068800001,0.04104655105096011
5568.634466304001,0.041493452408053244
5572.167863808,0.041395193939669284
5575.7012613120005,0.04144277775051286
5579.234658816001,0.04117661897479685
5582.768056320001,0.04141490418438032
5586.301453824,0.04089700695907883
5589.834851328001,0.04064797331132919
5593.368248832001,0.040814210439405585
5596.901646336,0.041367940552925475
5600.435043840001,0.04112076181049229
5603.968441344001,0.041482300898174174
5607.501838848,0.0416944082416979
5611.0352363520005,0.04187811783463946
5614.568633856001,0.04193348557380361
5618.102031360001,0.0421912514385232
5621.6354288640005,0.04191716282298952
5625.168826368001,0.04180846048016651
5628.702223872001,0.042285293494837894
5632.235621376,0.042155908875366244
5635.769018880001,0.04250090113226612
5639.302416384001,0.04266143505248987
5642.835813888,0.04291751310189529
5646.369211392001,0.043274456615826296
5649.902608896001,0.0433725718396305
5653.4360064,0.043598453005945004
5656.9694039040005,0.04359572074668172
5660.502801408001,0.04327799704110191
5664.036198912001,0.043337260823487433
5667.569596416,0.04349621684801619
5671.102993920001,0.04402705114128036
5674.636391424001,0.04431018209644666
5678.169788928,0.04429472416712166
5681.703186432001,0.04404633478663289
5685.236583936001,0.04424196239460887
5688.76998144,0.04428230223197538
5692.3033789440005,0.04406537086405837
5695.836776448001,0.04413468807688403
5699.370173952001,0.04426283435087974
5702.9035714560005,0.04403598004146758
5706.436968960001,0.04380274113598137
5709.970366464001,0.04362808826953657
5713.503763968,0.043676017767768194
5717.037161472001,0.043475228979215075
5720.570558976001,0.0437282242418755
5724.10395648,0.04370977195879178
5727.637353984001,0.04404548613342474
5731.170751488001,0.043737803928291186
5734.704148992,0.04369168172474769
5738.2375464960005,0.04393522207829026
5741.770944000001,0.04369365710484718
5745.304341504001,0.04349494637716411
5748.837739008,0.04337459858406234
5752.371136512001,0.04374305019346281
5755.904534016001,0.0439940112741235
5759.43793152,0.044415333603565976
5762.971329024001,0.04452131794831704
5766.504726528001,0.044230231517678575
5770.038124032,0.044184352570264096
5773.571521536001,0.0443701156843872
5777.104919040001,0.04437507002333607
5780.638316544001,0.044223703035982886
5784.1717140480005,0.04459052851565293
5787.705111552001,0.045118756838757434
5791.238509056001,0.04532331125599498
5794.77190656,0.04564186175500584
5798.305304064001,0.045920267184614616
5801.838701568001,0.046280968735575634
5805.372099072,0.04649932285371339
5808.905496576001,0.04661573599901647
5812.438894080001,0.04621984732810969
5815.972291584,0.04598821769894279
5819.5056890880005,0.04603809116306312
5823.039086592001,0.04587352805968248
5826.572484096001,0.04569383891874601
5830.1058816,0.0457497582149724
5833.639279104001,0.04594290964540626
5837.172676608001,0.045839030638327394
5840.706074112,0.046121331663702136
5844.239471616001,0.04629534030418103
5847.772869120001,0.04616250666289279
5851.306266624,0.04640676710150604
5854.839664128001,0.046020852326195794
5858.373061632001,0.045682006531340136
5861.906459136001,0.04569537599670781
5865.4398566400005,0.04565841012457206
5868.973254144001,0.04550603861968483
5872.506651648001,0.045452176024444846
5876.040049152,0.04497881164728046
5879.573446656001,0.04447061991793433
5883.106844160001,0.044422752940182164
5886.640241664,0.04470433661094653
5890.173639168001,0.04513958583619093
5893.707036672001,0.04498087953201413
5897.240434176,0.04510548823991645
5900.7738316800005,0.04514032514569788
5904.307229184001,0.045349379504456167
5907.840626688001,0.04563118247788189
5911.374024192,0.04536108084135737
5914.907421696001,0.0452028911824236
5918.440819200001,0.0452202043441412
5921.974216704,0.04471366753582995
5925.507614208001,0.044401340596573746
5929.041011712001,0.0439739525189724
5932.574409216,0.04378906636658719
5936.107806720001,0.04383369995700548
5939.641204224001,0.04379505878122014
5943.174601728001,0.04343125321899599
5946.7079992320005,0.04335267808785126
5950.241396736001,0.04362080047035022
5953.774794240001,0.04367099914024042
5957.308191744,0.04349799372355001
5960.841589248001,0.04391062326483919
5964.374986752001,0.04426248911892294
5967.908384256,0.0441191816028228
5971.441781760001,0.043967027698601946
5974.975179264001,0.04396116504091019
5978.508576768001,0.04372641838975966
5982.0419742720005,0.04350239736107042
5985.575371776001,0.043251144539621755
5989.108769280001,0.04333534526009597
5992.642166784,0.04308630436750249
5996.175564288001,0.04274682897987603
5999.708961792001,0.04274969665525141
6003.242359296,0.042748702079964396
6006.775756800001,0.042771455047303064
6010.309154304001,0.042378850901727105
6013.842551808,0.042665351263694085
6017.375949312001,0.04260585583337395
6020.909346816001,0.04282132751364198
6024.442744320001,0.042904437763716885
6027.9761418240005,0.04277007183672055
6031.509539328001,0.04240464840722513
6035.042936832001,0.04247174684110977
6038.576334336,0.042710446995288365
6042.109731840001,0.04270722986728703
6045.643129344001,0.04283721818594799
6049.176526848,0.0429372716382348
6052.709924352001,0.04276659841370911
6056.243321856001,0.042674966669844494
6059.776719360001,0.04252926589972894
6063.3101168640005,0.04248228015200084
6066.843514368001,0.04214076052365545
6070.376911872001,0.042137124120950276
6073.910309376,0.0424020334702746
6077.443706880001,0.04239546378685599
6080.977104384001,0.04254279426763219
6084.510501888,0.042964565168839286
6088.043899392001,0.04313880485504118
6091.577296896001,0.0429971329203962
6095.1106944,0.042982913116504484
6098.644091904001,0.04289475764130035
6102.177489408001,0.04269175207482423
6105.710886912001,0.042317136744699724
6109.2442844160005,0.042386671389170516
6112.777681920001,0.042622694162584907
6116.311079424001,0.042630691723696934
6119.844476928,0.04255790269026605
6123.377874432001,0.042732226249480476
6126.911271936001,0.04274492602039537
6130.44466944,0.04276354500395385
6133.978066944001,0.042810124003039185
6137.511464448001,0.043133787418686786
6141.044861952001,0.04338945042923381
6144.5782594560005,0.043423632535673384
6148.111656960001,0.04344843266730969
6151.645054464001,0.04365783547146407
6155.178451968,0.04372410545446037
6158.711849472001,0.04387191990293715
6162.245246976001,0.04424308321493253
6165.77864448,0.04444307582242679
6169.312041984001,0.04471668720248445
6172.845439488001,0.04496112557180787
6176.378836992,0.04531972424082209
6179.912234496001,0.045118281177364494
6183.445632000001,0.04481449481459521
6186.979029504001,0.04498195416150086
6190.5124270080005,0.044708631803440646
6194.045824512001,0.044558520781932565
6197.579222016001,0.044205985774784295
6201.11261952,0.04416340167663879
6204.646017024001,0.04388601923577973
6208.179414528001,0.043650530666710985
6211.712812032,0.04356622979899161
6215.246209536001,0.04356380943965821
6218.779607040001,0.04362097960944933
6222.313004544001,0.04385287571789753
6225.8464020480005,0.04381846139495149
6229.379799552001,0.043551672940801645
6232.913197056001,0.043410816063256696
6236.44659456,0.043561127831769575
6239.979992064001,0.043433746019061026
6243.513389568001,0.043244425982173595
6247.046787072,0.043288917780811786
6250.580184576001,0.04310213563874665
6254.113582080001,0.04306573102889466
6257.646979584,0.04322379718190561
6261.180377088001,0.043171669953145475
6264.713774592001,0.04356066645742995
6268.247172096001,0.04359448633743224
6271.7805696000005,0.044047916523399344
6275.313967104001,0.044037628320895195
6278.847364608001,0.04412529452896852
6282.380762112,0.04381674105492728
6285.914159616001,0.043358554716064646
6289.447557120001,0.043490574948989114
6292.980954624,0.043350426368530925
6296.514352128001,0.0431709822080979
6300.047749632001,0.04352853538500945
6303.581147136001,0.04337376628955081
6307.1145446400005,0.04341799628935217
6310.647942144001,0.04342058615124955
6314.181339648001,0.04346275604250316
6317.714737152,0.04361037999183015
6321.248134656001,0.044134832962832604
6324.781532160001,0.044417391237564274
6328.314929664,0.044328844114688515
6331.848327168001,0.04475654254101258
6335.381724672001,0.04502956535761182
6338.915122176,0.045447151132858465
6342.448519680001,0.04591052834136633
6345.981917184001,0.04588801181493274
6349.515314688001,0.045958409839934156
6353.0487121920005,0.04604320885506219
6356.582109696001,0.04606081708124776
6360.115507200001,0.04640546866286499
6363.648904704,0.04692739091939124
6367.182302208001,0.04729902339254721
6370.715699712001,0.04725812909585336
6374.249097216,0.047364801349432106
6377.782494720001,0.04718298181219538
6381.315892224001,0.04687699365022269
6384.849289728001,0.04656075948099225
6388.3826872320005,0.04641981849711385
6391.916084736001,0.04639204141122111
6395.449482240001,0.04658898187802407
6398.9828797440005,0.04633663260168763
6402.516277248001,0.046058227387257844
6406.049674752001,0.045969233527668685
6409.583072256,0.04588554039865134
6413.116469760001,0.0464183597961112
6416.649867264001,0.04662676147095546
6420.183264768,0.04734484006679729
6423.716662272001,0.04740065689097328
6427.250059776001,0.0471916466032436
6430.783457280001,0.04708347938952073
6434.3168547840005,0.046905864270104125
6437.850252288001,0.046883614551997965
6441.383649792001,0.047090680418484965
6444.917047296,0.046803865012344126
6448.450444800001,0.046709928938270195
6451.983842304001,0.046655035738489836
6455.517239808,0.04635607559562338
6459.050637312001,0.04604544112654363
6462.584034816001,0.04626334130705878
6466.117432320001,0.04625838425025375
6469.6508298240005,0.04662312037568217
6473.184227328001,0.046817100525873734
6476.717624832001,0.04683971470263515
6480.2510223360005,0.04706388175849341
6483.784419840001,0.04736391595382283
6487.317817344001,0.04757645288578605
6490.851214848,0.04730716892380116
6494.384612352001,0.04738731543647834
6497.918009856001,0.04763202557435786
6501.45140736,0.04780533618197058
6504.984804864001,0.047848242482253944
6508.518202368001,0.04799522069424267
6512.051599872001,0.047933685890532374
6515.5849973760005,0.04768782737068644
6519.118394880001,0.04787672552989353
6522.651792384001,0.047959332507729435
6526.185189888,0.04799930276250031
6529.718587392001,0.04826276191724421
6533.251984896001,0.04801235953452032
6536.7853824,0.048100471656171706
6540.318779904001,0.048195140241758416
6543.852177408001,0.04813044131332411
6547.385574912001,0.04800549158146339
6550.9189724160005,0.04826745197832416
6554.452369920001,0.04835876428879704
6557.985767424001,0.048178727409614375
6561.5191649280005,0.04797246574458747
6565.052562432001,0.04813116881708002
6568.585959936001,0.04817299377362172
6572.11935744,0.048324573844912955
6575.652754944001,0.04831951551038749
6579.186152448001,0.04820812482231407
6582.719549952001,0.04790214640679302
6586.252947456001,0.047932805791025324
6589.786344960001,0.04806528858813941
6593.319742464001,0.04813476606042233
6596.8531399680005,0.04840646644597335
6600.386537472001,0.04837276356490161
6603.919934976001,0.04811816264324964
6607.45333248,0.048486162807278355
6610.986729984001,0.04845475333884686
6614.520127488001,0.04864420574617778
6618.053524992,0.04840335784688854
6621.586922496001,0.04869631774009786
6625.120320000001,0.048973866696917945
6628.653717504001,0.0489887703694567
6632.187115008001,0.048754912819219065
6635.720512512001,0.04873877122743053
6639.253910016001,0.04881663401866376
6642.7873075200005,0.04909705733497205
6646.320705024001,0.049242394801872535
6649.854102528001,0.049448524862724774
6653.387500032,0.049931853068615695
6656.920897536001,0.050128388929234546
6660.454295040001,0.05007543346477661
6663.987692544001,0.050419073038040274
6667.521090048001,0.05061043282341071
6671.054487552001,0.050758932062766604
6674.587885056001,0.05079030920608307
6678.1212825600005,0.050835830370734136
6681.654680064001,0.050660234996081854
6685.188077568001,0.050421146661015825
6688.721475072,0.050274589052356156
6692.254872576001,0.049956902367923384
6695.788270080001,0.04956846342036858
6699.321667584,0.04906863197681677
6702.855065088001,0.049273192939939925
6706.388462592001,0.04883057805344837
6709.921860096001,0.048719312204689835
6713.455257600001,0.04906348448772668
6716.988655104001,0.04933697396916248
6720.522052608001,0.04971900213419467
6724.0554501120005,0.05014171344208407
6727.588847616001,0.050211095538220896
6731.122245120001,0.050345760516774085
6734.655642624,0.05013483841626609
6738.189040128001,0.04989928753084172
6741.722437632001,0.0502107496445765
6745.255835136001,0.05005815101817834
6748.789232640001,0.04999949368500012
6752.322630144001,0.04991642919477979
6755.856027648001,0.050455610652748284
6759.3894251520005,0.05052463295575027
6762.922822656001,0.0509079421939731
6766.456220160001,0.05103071756737165
6769.989617664,0.050928208711048306
6773.523015168001,0.05101611988096977
6777.056412672001,0.05119474914944089
6780.589810176,0.050695035041476544
6784.123207680001,0.05072481457833433
6787.656605184001,0.050700949620753555
6791.190002688001,0.050738194830486805
6794.723400192001,0.05076952935332191
6798.256797696001,0.05079355851008671
6801.790195200001,0.0509200185333647
6805.3235927040005,0.05079921745141469
6808.856990208001,0.05107970632373782
6812.390387712001,0.05102395914463376
6815.923785216,0.05095468187674079
6819.457182720001,0.05113326177967803
6822.990580224001,0.05106670539271452
6826.523977728001,0.050963549851418044
6830.057375232001,0.05126249193082533
6833.590772736001,0.05144006472542184
6837.124170240001,0.051608195632354636
6840.6575677440005,0.05201446214453043
6844.190965248001,0.052070997703194344
6847.724362752001,0.05203853744787601
6851.257760256,0.05198870760843377
6854.791157760001,0.052008700245340655
6858.324555264001,0.05211475881467198
6861.857952768,0.05227689792496548
6865.391350272001,0.051754340371678254
6868.924747776001,0.051268421982874735
6872.458145280001,0.051176106349820394
6875.991542784001,0.051326862710302734
6879.524940288001,0.05158048935319215
6883.058337792001,0.051928601111263184
6886.5917352960005,0.05190109941954013
6890.125132800001,0.0523565413218785
6893.658530304001,0.05285818943253595
6897.191927808,0.053454666082976665
6900.725325312001,0.05360366491142532
6904.258722816001,0.053819630050410794
6907.792120320001,0.05404923351781665
6911.325517824001,0.054360511182725446
6914.858915328001,0.05436307291540832
6918.392312832001,0.054385883251574896
6921.9257103360005,0.05425149025086373
6925.459107840001,0.0542138987373626
6928.992505344001,0.054238393835355225
6932.525902848,0.05431419184899955
6936.059300352001,0.05406396050686979
6939.592697856001,0.053689455382574636
6943.12609536,0.05321167534135096
6946.659492864001,0.05325793284257596
6950.192890368001,0.05322331844937889
6953.726287872001,0.053402560728549986
6957.259685376001,0.05332443516746732
6960.793082880001,0.05324731177179842
6964.326480384001,0.05312076178023162
6967.8598778880005,0.053188947497460504
6971.393275392001,0.053007811596284427
6974.926672896001,0.0528889211253567
6978.4600704,0.05292297866994122
6981.993467904001,0.05294641433506175
6985.526865408001,0.05280575488604988
6989.060262912001,0.05286808041410129
6992.593660416001,0.05298493752912492
6996.127057920001,0.052692487761691
6999.660455424001,0.05296458150642458
7003.1938529280005,0.05301034730273457
7006.727250432001,0.05285118659882215
7010.260647936001,0.05277257272582503
7013.79404544,0.05326275857468765
7017.327442944001,0.05325251446909629
7020.860840448001,0.05336279313548964
7024.394237952,0.05357825966653973
7027.927635456001,0.05367889453863661
7031.461032960001,0.05367484926655397
7034.994430464001,0.05374991415067765
7038.527827968001,0.05431573296658421
7042.061225472001,0.05436216790436976
7045.594622976001,0.05441619142665388
7049.1280204800005,0.05473927868464745
7052.661417984001,0.054968465451934456
7056.194815488001,0.05475144019263656
7059.728212992,0.05471683167510211
7063.261610496001,0.0551357855879564
7066.795008000001,0.05544690393907192
7070.328405504001,0.05534097435399499
7073.861803008001,0.05550761515740188
7077.395200512001,0.055248085528720736
7080.928598016001,0.055348444065026925
7084.4619955200005,0.055158412411079105
7087.995393024001,0.05500960405708444
7091.528790528001,0.05507637572590873
7095.062188032,0.05466115230916113
7098.595585536001,0.05445267113179941
7102.128983040001,0.05443818179933757
7105.662380544001,0.05495928555665852
7109.195778048001,0.05463002108449366
7112.729175552001,0.05475875557646237
7116.262573056001,0.05443918457209396
7119.795970560001,0.05434462757254366
7123.329368064001,0.05408432171459765
7126.862765568001,0.05387182064014695
7130.3961630720005,0.053883680822123026
7133.929560576001,0.053901585000196484
7137.462958080001,0.05409733773039971
7140.996355584,0.05429314575397459
7144.529753088001,0.05407500239977381
7148.063150592001,0.053662353718756606
7151.596548096001,0.053609764449245034
7155.129945600001,0.053740120706136096
7158.663343104001,0.05409632186658708
7162.196740608001,0.054155284366744105
7165.7301381120005,0.05405897980733343
7169.263535616001,0.05411202244767033
7172.796933120001,0.054107262050233196
7176.330330624,0.05387768134981297
7179.863728128001,0.05352866461909578
7183.397125632001,0.05361388211531004
7186.930523136001,0.05389494369087089
7190.463920640001,0.05386979307231865
7193.997318144001,0.05394630069843842
7197.530715648001,0.05377660187885347
7201.064113152001,0.05330997592791764
7204.597510656001,0.05332489038789845
7208.130908160001,0.05330659600316601
7211.6643056640005,0.05302087808657596
7215.197703168001,0.05295230473078405
7218.731100672001,0.05295624658611864
7222.264498176,0.053049889899807745
7225.797895680001,0.05298236969853942
7229.331293184001,0.053193933071002064
7232.864690688001,0.05318762757091999
7236.398088192001,0.05292711872107159
7239.931485696001,0.05246817281137073
7243.464883200001,0.05256839318183726
7246.9982807040005,0.05285511711982682
7250.531678208001,0.0527035008473451
7254.065075712001,0.053184810715173114
7257.5984732160005,0.05360408830212027
7261.131870720001,0.05341702882910582
7264.665268224001,0.053209186017614485
7268.198665728001,0.052649237111998204
7271.732063232001,0.052558606404080166
7275.265460736001,0.05259803249578798
7278.798858240001,0.052718205521693484
7282.332255744001,0.05232962753099102
7285.865653248001,0.05201064327641447
7289.399050752001,0.05166679590532208
7292.9324482560005,0.05107942792981213
7296.465845760001,0.050381260999473376
7299.999243264001,0.0501263222451902
7303.532640768,0.05007000324973543
7307.066038272001,0.04987594889061331
7310.599435776001,0.049908351845623145
7314.132833280001,0.05042665967922044
7317.666230784001,0.05061939552503958
7321.199628288001,0.050466888055902714
7324.733025792001,0.05005850492952746
7328.2664232960005,0.049956941651007725
7331.799820800001,0.04972516793426518
7335.333218304001,0.04956194017130322
7338.8666158080005,0.05002189400457713
7342.400013312001,0.050147265388751805
7345.933410816001,0.05006629870821744
7349.466808320001,0.050233970561912145
7353.000205824001,0.05031507295499171
7356.533603328001,0.05027378197597354
7360.067000832001,0.05017544708851318
7363.600398336001,0.05032665475248699
7367.133795840001,0.05030605792239218
7370.667193344001,0.05065910564534626
7374.2005908480005,0.0505789138110897
7377.733988352001,0.050391374775868414
7381.267385856001,0.05046118041995573
7384.80078336,0.05040161257850695
7388.334180864001,0.05063049904160355
7391.867578368001,0.05097646214412421
7395.400975872001,0.05064121769369301
7398.934373376001,0.050383808054474066
7402.467770880001,0.050811994869373045
7406.001168384001,0.051026723748229585
7409.5345658880005,0.05132446348169584
7413.067963392001,0.05131442949394405
7416.601360896001,0.051236288510222217
7420.1347584000005,0.05122045770687844
7423.668155904001,0.05151480547191767
7427.201553408001,0.05159404544444346
7430.734950912001,0.051757979800324705
7434.268348416001,0.052291273244573055
7437.801745920001,0.05233252046536663
7441.335143424001,0.05231112626911738
7444.868540928001,0.05235348352091851
7448.401938432001,0.052609999901939375
7451.935335936001,0.05275559964962273
7455.4687334400005,0.0528674440718131
7459.002130944001,0.05279063662892014
7462.535528448001,0.052873527864396586
7466.068925952,0.05255021772203161
7469.602323456001,0.052615073601695705
7473.135720960001,0.05274071163785177
7476.669118464001,0.05227306931917397
7480.202515968001,0.05190865227265995
7483.735913472001,0.05184897510445552
7487.269310976001,0.051839537330626406
7490.802708480001,0.05208253467269852
7494.336105984001,0.0519307475615598
7497.869503488001,0.05183515586025589
7501.4029009920005,0.05176840478175926
7504.936298496001,0.05181027498867952
7508.469696000001,0.05194877547511911
7512.003093504001,0.051902546971964725
7515.536491008001,0.052059823939914374
7519.069888512001,0.05219567499527766
7522.603286016001,0.05222237869393176
7526.136683520001,0.052489722662435234
7529.670081024001,0.05218210695674674
7533.203478528001,0.052137791612993034
7536.7368760320005,0.05215070710772274
7540.270273536001,0.052183665089903464
7543.803671040001,0.05239775266543578
7547.337068544,0.05267919538226806
7550.870466048001,0.0528276790997424
7554.403863552001,0.05283050800286393
7557.937261056001,0.05286155429973505
7561.470658560001,0.05274742668980181
7565.004056064001,0.05242071717979169
7568.537453568001,0.052296236438380106
7572.070851072001,0.05220017157199219
7575.604248576001,0.05237968225034084
7579.137646080001,0.052471904585644324
7582.6710435840005,0.05254738539543613
7586.204441088001,0.052424196586335015
7589.737838592001,0.052780839555857106
7593.271236096001,0.05297949431614146
7596.804633600001,0.05325361120473282
7600.338031104001,0.05313661151025695
7603.871428608001,0.05305588987622478
7607.404826112001,0.05314421098948774
7610.938223616001,0.05337692696797891
7614.471621120001,0.05344841963648239
7618.0050186240005,0.053522687902301413
7621.538416128001,0.05376861730842819
7625.071813632001,0.053937008163559064
7628.605211136,0.05425361123858963
7632.138608640001,0.05420509348829139
7635.672006144001,0.054376829349459754
7639.205403648001,0.054520243818797276
7642.738801152001,0.0547470459427748
7646.272198656001,0.054475390407700885
7649.805596160001,0.05427851487956303
7653.338993664001,0.054251056432302214
7656.872391168001,0.05444708876287496
7660.405788672001,0.05441929844728399
7663.9391861760005,0.05463536943793734
7667.472583680001,0.05494524505701737
7671.005981184001,0.05484985343032189
7674.539378688001,0.054522793370739286
7678.072776192001,0.054251472283763036
7681.606173696001,0.05457766510478468
7685.139571200001,0.054741317759200214
7688.672968704001,0.05473582109855002
7692.206366208001,0.05451704181060357
7695.739763712001,0.05419804858335642
7699.2731612160005,0.05417036308644274
7702.806558720001,0.054434421690695345
7706.339956224001,0.05448984589726091
7709.873353728001,0.054371677112257544
7713.406751232001,0.05442923481811501
7716.940148736001,0.05432951169105582
7720.473546240001,0.05419988843048884
7724.006943744001,0.05421067052430928
7727.540341248001,0.05412429563898957
7731.073738752001,0.05388846303362449
7734.607136256001,0.05388270953884167
7738.140533760001,0.053753820036941846
7741.673931264001,0.053840369411781275
7745.2073287680005,0.05356177270252438
7748.740726272001,0.05356651054208683
7752.274123776001,0.05361951579796109
7755.807521280001,0.05410640214797269
7759.340918784001,0.054062903219223024
7762.874316288001,0.05407669409061189
7766.407713792001,0.05391838438018226
7769.941111296001,0.053783975274072304
7773.474508800001,0.053648694626027726
7777.007906304001,0.053207256256113666
7780.5413038080005,0.05326007731913851
7784.074701312001,0.05305883532115363
7787.608098816001,0.05300745568165777
7791.141496320001,0.05316301686675384
7794.674893824001,0.05351517755359847
7798.208291328001,0.053473518359316685
7801.741688832001,0.0533881888440888
7805.275086336001,0.05338953473636554
7808.808483840001,0.05321882135752265
7812.341881344001,0.05330351118613308
7815.875278848001,0.05356398167959764
7819.408676352001,0.05356164735975
7822.942073856001,0.053500739640822026
7826.4754713600005,0.0536577401093874
7830.008868864001,0.05360355519126614
7833.542266368001,0.05353568057365177
7837.075663872001,0.05321678049230716
7840.609061376001,0.05279622070583034
7844.142458880001,0.05268548957306862
7847.675856384001,0.05276543963915259
7851.209253888001,0.05276202243724715
7854.742651392001,0.0528221932451336
7858.276048896001,0.05323026218145266
7861.8094464000005,0.05328269475982861
7865.342843904001,0.053420708989146526
7868.876241408001,0.053585446958487104
7872.409638912001,0.053148708745373696
7875.943036416001,0.05289223711381119
7879.476433920001,0.05318819464513691
7883.009831424001,0.05322402954587613
7886.543228928001,0.0538072440124262
7890.076626432001,0.05376326081684546
7893.610023936001,0.05353073521339269
7897.143421440001,0.053439517443398366
7900.676818944001,0.05364512263736643
7904.210216448001,0.05358716158309029
7907.7436139520005,0.05363639009278742
7911.277011456001,0.05400954249818746
7914.810408960001,0.0543573584687147
7918.343806464001,0.05425900810762929
7921.877203968001,0.05401094217711577
7925.410601472001,0.05414917984969758
7928.943998976001,0.054245758575599545
7932.477396480001,0.05427094662735499
7936.010793984001,0.0541957727977902
7939.544191488001,0.05392956129827109
7943.0775889920005,0.05401185230411709
7946.610986496001,0.05396756475533859
7950.144384000001,0.05373382561027551
7953.677781504001,0.05343797984783283
7957.211179008001,0.05322552442833395
7960.744576512001,0.05350157468324923
7964.277974016001,0.053440273439010255
7967.811371520001,0.05325626660732752
7971.344769024001,0.05301503897984894
7974.878166528001,0.05288728492167927
7978.411564032001,0.05285138123165822
7981.944961536001,0.05254229456425108
7985.478359040001,0.05224219077552128
7989.0117565440005,0.05209018758088746
7992.545154048001,0.0519416857443602
7996.078551552001,0.051704935373120264
7999.611949056001,0.05194164364563747
8003.145346560001,0.05223338410036504
8006.678744064001,0.05206045777986823
8010.212141568001,0.052409613772749886
8013.745539072001,0.0525551108411797
8017.278936576001,0.052302280123248224
8020.812334080001,0.052163904731647115
8024.3457315840005,0.05227104284594297
8027.879129088001,0.05237751950348546
8031.412526592001,0.05241701634848539
8034.945924096001,0.052279267415857866
8038.479321600001,0.05206693441817567
8042.012719104001,0.05197568029953459
8045.546116608001,0.051967370182367745
8049.079514112001,0.05185400908354065
8052.612911616001,0.051857575351491825
8056.146309120001,0.05180782617204294
8059.679706624001,0.05138570942036935
8063.213104128001,0.05146345285012188
8066.746501632001,0.05132923968274117
8070.2798991360005,0.051634795899157204
8073.813296640001,0.052079269054245536
8077.346694144001,0.051903835163106926
8080.880091648001,0.051937936306080346
8084.413489152001,0.05150896116177961
8087.946886656001,0.05181570881583841
8091.480284160001,0.05216148828888656
8095.013681664001,0.052494868380041915
8098.547079168001,0.05253171060549722
8102.080476672001,0.052436876086445317
8105.6138741760005,0.05236447740412142
8109.147271680001,0.05236690440568115
8112.680669184001,0.052525387527099454
8116.214066688001,0.05261032501981866
8119.747464192001,0.0525498314684274
8123.280861696001,0.05263280521940317
8126.814259200001,0.05249759882405858
8130.347656704001,0.05225342984752768
8133.881054208001,0.05215203370966659
8137.414451712001,0.051991982665182235
8140.947849216001,0.05199900550393988
8144.481246720001,0.05185406099891221
8148.014644224001,0.05198554974964775
8151.5480417280005,0.052246610452572284
8155.081439232001,0.05239412756758188
8158.614836736001,0.05269926756719734
8162.148234240001,0.052741811348889556
8165.681631744001,0.05283941102470635
8169.215029248001,0.05264402063123175
8172.748426752001,0.05298000674870629
8176.281824256001,0.05289667916289531
8179.815221760001,0.052693029737131525
8183.348619264001,0.05298795050446081
8186.8820167680005,0.05276807692054852
8190.415414272001,0.05245772103454183
8193.948811776001,0.05236893943334575
8197.48220928,0.05247711768032648
8201.015606784002,0.05244718453950448
8204.549004288001,0.05228174901489613
8208.082401792,0.05224797373087409
8211.615799296002,0.0523770717449894
8215.149196800001,0.05263360425968955
8218.682594304,0.05278615272370768
8222.215991808001,0.052871317520496675
8225.749389312,0.052692553036173706
8229.282786816,0.052844538940372665
8232.816184320001,0.05294146261153454
8236.349581824,0.05300003265182607
8239.882979328,0.05319588692427146
8243.416376832001,0.05357122040217632
8246.949774336,0.05368418578404999
8250.48317184,0.053586573165212315
8254.016569344001,0.053889188100376906
8257.549966848,0.05383169661254872
8261.083364352002,0.05382042203414006
8264.616761856001,0.05388185795728262
8268.15015936,0.0541836863185301
8271.683556864002,0.0542224271411893
8275.216954368001,0.05412150657184078
8278.750351872,0.05403372679274554
8282.283749376002,0.05405377770558406
8285.817146880001,0.053871074848665046
8289.350544384,0.05361668090503535
8292.883941888002,0.053618119806564835
8296.417339392001,0.05354889476121283
8299.950736896,0.053526203317314724
8303.484134400001,0.053628729033805556
8307.017531904,0.05363253391229339
8310.550929408,0.05374064002461321
8314.084326912001,0.05396678175407654
8317.617724416,0.05407462730488266
8321.15112192,0.054048518450752425
8324.684519424001,0.05439945923929557
8328.217916928,0.05444695689615564
8331.751314432,0.05449324968433622
8335.284711936001,0.0545369757819083
8338.81810944,0.054504848494806524
8342.351506944002,0.05438476924393676
8345.884904448001,0.05411080099410981
8349.418301952,0.053913069347917286
8352.951699456002,0.053670837667642246
8356.485096960001,0.053484043905237755
8360.018494464,0.05333542969081417
8363.551891968002,0.05338870529104245
8367.085289472001,0.05326162983784677
8370.618686976,0.05329593208329708
8374.152084480002,0.053356137808078685
8377.685481984001,0.053291026244405515
8381.218879488,0.05324772845961334
8384.752276992001,0.05336468914514825
8388.285674496,0.05362925454030876
8391.819072,0.0538077495435445
8395.352469504001,0.053815090326959414
8398.885867008,0.0538004246552255
8402.419264512,0.05369041965058763
8405.952662016001,0.05368212717970611
8409.48605952,0.05377797688577779
8413.019457024,0.05390696803102912
8416.552854528001,0.05382277167537097
8420.086252032,0.053972781375123624
8423.619649536002,0.05384752752754718
8427.153047040001,0.05378300678156478
8430.686444544,0.053730269273511766
8434.219842048002,0.05387186167221092
8437.753239552001,0.053920152070817906
8441.286637056,0.05365851194775839
8444.820034560002,0.05372762082492155
8448.353432064001,0.053934988403081974
8451.886829568,0.05397203438870157
8455.420227072002,0.05394117526000741
8458.953624576001,0.05375732277923717
8462.48702208,0.05371076311883183
8466.020419584002,0.05378448095052679
8469.553817088,0.05400452321432958
8473.087214592,0.054168925972408744
8476.620612096001,0.054271483280503574
8480.1540096,0.05452837439205371
8483.687407104,0.054535804643038865
8487.220804608001,0.0545308820784971
8490.754202112,0.05470842151677857
8494.287599616,0.05484277822851169
8497.820997120001,0.05510369798293624
8501.354394624,0.05473047196313097
8504.887792128002,0.05447224345354673
8508.421189632001,0.054838224152097936
8511.954587136,0.054664777910018
8515.487984640002,0.05473585022342764
8519.021382144001,0.05423729304276215
8522.554779648,0.05418571281424178
8526.088177152002,0.05385125124241252
8529.621574656001,0.0539286648654711
8533.15497216,0.054021453756551985
8536.688369664002,0.054070602017491254
8540.221767168001,0.05406650870922736
8543.755164672,0.05372251475268808
8547.288562176002,0.053506357789901315
8550.82195968,0.05352908038956006
8554.355357184,0.053659764722767456
8557.888754688001,0.05374919436880443
8561.422152192,0.0535157967007267
8564.955549696,0.05356957392979478
8568.488947200001,0.05343404310825228
8572.022344704,0.05351037154099192
8575.555742208002,0.053478514087257345
8579.089139712001,0.05351921171498919
8582.622537216,0.053823785282730796
8586.155934720002,0.0539344840811351
8589.689332224001,0.05395948421013497
8593.222729728,0.0538068495911066
8596.756127232002,0.053782759702149185
8600.289524736001,0.053750535240738806
8603.82292224,0.05387282451642861
8607.356319744002,0.054266146971573725
8610.889717248001,0.054267813653102515
8614.423114752,0.05404782845199829
8617.956512256002,0.05394712888498798
8621.489909760001,0.05380620336693376
8625.023307264,0.05372843299906016
8628.556704768002,0.05391358718611361
8632.090102272,0.05410637953262665
8635.623499776,0.05399472112545389
8639.156897280001,0.05390007334562341
8642.690294784,0.053867920213193976
8646.223692288,0.053808561713053926
8649.757089792001,0.053946269161710525
8653.290487296,0.05395564745499293
8656.823884800002,0.05403206458678067
8660.357282304001,0.05436256749741197
8663.890679808,0.05432352684506636
8667.424077312002,0.05417719737654014
8670.957474816001,0.05433549210096622
8674.49087232,0.0543952584573173
8678.024269824002,0.05461923399044455
8681.557667328001,0.05487664866064179
8685.091064832,0.05498184154219832
8688.624462336002,0.05478927079997309
8692.157859840001,0.05488139148177584
8695.691257344,0.05480868854191723
8699.224654848002,0.0547037457897952
8702.758052352001,0.054512970336137556
8706.291449856,0.05427332803115892
8709.824847360002,0.05412289762485489
8713.358244864,0.05412309135973281
8716.891642368,0.054261227111805255
8720.425039872001,0.054074467488058
8723.958437376,0.05427829283582675
8727.49183488,0.0543590483683456
8731.025232384001,0.05442620370902951
8734.558629888,0.0546266079597304
8738.092027392002,0.054862986936210056
8741.625424896001,0.054695635493875905
8745.1588224,0.0545952516507624
8748.692219904002,0.05465609841334995
8752.225617408001,0.05472522676803582
8755.759014912,0.0545052531625041
8759.292412416002,0.05452308971690201
8762.825809920001,0.05463120631298768
8766.359207424,0.05488687323455377
8769.892604928002,0.05477959435840862
8773.426002432001,0.05462429332743213
8776.959399936,0.05458253972266025
8780.492797440002,0.0550134743646673
8784.026194944001,0.054915600414507715
8787.559592448,0.05476720383826361
8791.092989952002,0.054662150875488535
8794.626387456,0.05464130745286777
8798.15978496,0.05456438868212743
8801.693182464001,0.054676577014929784
8805.226579968,0.05455002339649706
8808.759977472,0.054457297247708425
8812.293374976001,0.05447942124546401
8815.82677248,0.05460027248436283
8819.360169984002,0.0545424535813499
8822.893567488001,0.054405361934041
8826.426964992,0.05414451796567743
8829.960362496002,0.054157033204006666
8833.493760000001,0.054218900138684134
8837.027157504,0.05407122493832528
8840.560555008002,0.05433383382132906
8844.093952512001,0.054435042674027656
8847.627350016,0.054696688891382905
8851.160747520002,0.054766271376237796
8854.694145024001,0.05491552295506885
8858.227542528,0.05491899477887063
8861.760940032002,0.05499666021728267
8865.294337536001,0.05551257881700078
8868.82773504,0.055524890688688266
8872.361132544002,0.0552722328691706
8875.894530048,0.055143631060945886
8879.427927552,0.054806943899841976
8882.961325056001,0.05489257488814481
8886.49472256,0.05478818655182316
8890.028120064,0.05489446915279661
8893.561517568001,0.054944805542980646
8897.094915072,0.054803794222085145
8900.628312576002,0.054661973266827424
8904.161710080001,0.05443420663138632
8907.695107584,0.05430667076100093
8911.228505088002,0.05400730293455158
8914.761902592001,0.05413872650856533
8918.295300096,0.05406791371231634
8921.828697600002,0.05406948628000752
8925.362095104001,0.05440888842055358
8928.895492608,0.054530088634841434
8932.428890112002,0.054436267738635635
8935.962287616001,0.05448167271142257
8939.49568512,0.054264576047909685
8943.029082624002,0.05458313835941908
8946.562480128001,0.05461767966996334
8950.095877632,0.054514024907875935
8953.629275136002,0.05429613309654524
8957.16267264,0.05391713329245551
8960.696070144,0.053735751807435506
8964.229467648001,0.05365765141043699
8967.762865152,0.05358546630193306
8971.296262656,0.0533360232215907
8974.829660160001,0.05314283539378195
8978.363057664,0.05310462690269002
8981.896455168002,0.0531247009568796
8985.429852672001,0.05305306287874423
8988.963250176,0.053375145238779176
8992.496647680002,0.053545786504805015
8996.030045184001,0.05352166931609137
8999.563442688,0.05334605399979431
9003.096840192002,0.05314582923136513
9006.630237696001,0.05298739859128254
9010.1636352,0.05289741044660712
9013.697032704002,0.05268544664378094
9017.230430208001,0.05239465062459914
9020.763827712,0.05246498212358297
9024.297225216002,0.05266310629129656
9027.830622720001,0.05297485677746305
9031.364020224,0.053026363384905295
9034.897417728002,0.052962810947398964
9038.430815232,0.052843554047477426
9041.964212736,0.05262072971735687
9045.497610240001,0.052544914475739724
9049.031007744,0.05229722425231298
9052.564405248,0.05223931971169815
9056.097802752001,0.05199753098547344
9059.631200256,0.05205038362545267
9063.164597760002,0.052077193018110535
9066.697995264001,0.05216820368402608
9070.231392768,0.05227193043188372
9073.764790272002,0.05253705584592705
9077.298187776001,0.052632192649220144
9080.83158528,0.05270675401528102
9084.364982784002,0.0526011153005026
9087.898380288001,0.05288397200042105
9091.431777792,0.052638213184969196
9094.965175296002,0.05305151361355076
9098.498572800001,0.05294341082188225
9102.031970304,0.05284416743918374
9105.565367808002,0.05298491077875145
9109.098765312001,0.05270277257167422
9112.632162816,0.05273232238330472
9116.165560320002,0.05263015614234945
9119.698957824,0.05287893536333854
9123.232355328,0.05302277029000546
9126.765752832001,0.05306438037783234
9130.299150336,0.05287744945078554
9133.83254784,0.052754279390350156
9137.365945344001,0.05261633682656264
9140.899342848,0.05254130621549091
9144.432740352002,0.05228511140584313
9147.966137856001,0.05237517384209678
9151.49953536,0.05249214902417343
9155.032932864002,0.05252781139324014
9158.566330368001,0.052350685849450684
9162.099727872,0.052446274009587235
9165.633125376002,0.05257951837702102
9169.166522880001,0.05287026243683357
9172.699920384,0.052912931123736406
9176.233317888002,0.05275715620873811
9179.766715392001,0.05281779666841846
9183.300112896,0.052873830204108074
9186.833510400002,0.05287856375385669
9190.366907904001,0.05295241418268404
9193.900305408,0.05287687392690099
9197.433702912002,0.052955051994479696
9200.967100416,0.05302166063960634
9204.50049792,0.053426200719243866
9208.033895424001,0.0538763345948885
9211.567292928,0.053832837260396005
9215.100690432,0.05370092361271883
9218.634087936001,0.05360619100095043
9222.16748544,0.05359692122841686
9225.700882944002,0.05344127240782459
9229.234280448001,0.05342419539728205
9232.767677952,0.053471492263308384
9236.301075456002,0.05365275886102161
9239.834472960001,0.05346054932813349
9243.367870464,0.05345145243931082
9246.901267968002,0.05306803272235072
9250.434665472001,0.052903930082451645
9253.968062976,0.052683970120020795
9257.501460480002,0.05244781746204197
9261.034857984001,0.05217021729161164
9264.568255488,0.05225552750982487
9268.101652992002,0.05199477042411971
9271.635050496001,0.05178963625067379
9275.168448,0.05190696702166164
9278.701845504002,0.051753500366570115
9282.235243008,0.0518027386336577
9285.768640512,0.051679944262941646
9289.302038016001,0.05186185255100728
9292.83543552,0.05194347115967535
9296.368833024,0.05204248432060865
9299.902230528001,0.05209029792974729
9303.435628032,0.05190109841526169
9306.969025536002,0.05190401689749802
9310.502423040001,0.05182729343692838
9314.035820544,0.05174320186006742
9317.569218048002,0.05187319206898966
9321.102615552001,0.051929990204719445
9324.636013056,0.05191663620204334
9328.169410560002,0.051875393764088784
9331.702808064001,0.05202739938084733
9335.236205568,0.052110657933546634
9338.769603072002,0.052052561975529876
9342.303000576001,0.051707299201835255
9345.83639808,0.05153561609687163
9349.369795584002,0.05162790212813473
9352.903193088001,0.05154887481005144
9356.436590592,0.05141557520344886
9359.969988096002,0.051306415301732855
9363.503385600001,0.05130453427036308
9367.036783104,0.05146124645337746
9370.570180608001,0.051763793280005466
9374.103578112,0.0518199122259988
9377.636975616,0.05180017009528992
9381.170373120001,0.05194967089804692
9384.703770624,0.05167797089511428
9388.237168128002,0.05177342854695066
9391.770565632001,0.051511885281132486
9395.303963136,0.051494715854487616
9398.837360640002,0.05146209250309752
9402.370758144001,0.05142399799805997
9405.904155648,0.051458866734336084
9409.437553152002,0.05142440618007882
9412.970950656001,0.05150719507470569
9416.50434816,0.05141098535426725
9420.037745664002,0.051201870694352
9423.571143168001,0.05100152785608447
9427.104540672,0.05097181505169779
9430.637938176002,0.05092355356281608
9434.171335680001,0.05082979116440267
9437.704733184,0.051027212038841085
9441.238130688002,0.05123559230717589
9444.771528192001,0.051570883065964246
9448.304925696,0.05126026142030593
9451.838323200001,0.05162337511178006
9455.371720704,0.05138283123660514
9458.905118208,0.051238577555091425
9462.438515712001,0.05107691738860609
9465.971913216,0.05113452797299267
9469.505310720002,0.05106368685510532
9473.038708224001,0.050866185552831844
9476.572105728,0.050655381255938714
9480.105503232002,0.05047372604835321
9483.638900736001,0.050514873901284396
9487.17229824,0.050558023044677824
9490.705695744002,0.05035033932769739
9494.239093248001,0.050579628928478115
9497.772490752,0.050489809201331504
9501.305888256002,0.05039261512492388
9504.839285760001,0.05027451973413655
9508.372683264,0.050208143208373635
9511.906080768002,0.05032064805393155
9515.439478272001,0.05054763566722542
9518.972875776,0.05032105542470422
9522.506273280002,0.050245161582638254
9526.039670784001,0.050331950434655326
9529.573068288,0.05019677740148065
9533.106465792001,0.05037293824692579
9536.639863296,0.050420832294095774
9540.1732608,0.05027701233058135
9543.706658304001,0.05035307847008408
9547.240055808,0.05064386675192356
9550.773453312002,0.05040142392984848
9554.306850816001,0.05034995603535908
9557.84024832,0.0502932761900734
9561.373645824002,0.050230528158893506
9564.907043328001,0.05024466493483715
9568.440440832,0.05016715702830421
9571.973838336002,0.05001296955000889
9575.507235840001,0.049752689002367845
9579.040633344,0.04967779278286866
9582.574030848002,0.04972260561008923
9586.107428352001,0.04961959708614572
9589.640825856,0.0496147753308156
9593.174223360002,0.049706892464102204
9596.707620864001,0.049802886083135434
9600.241018368,0.049710777149727825
9603.774415872002,0.049655496854299486
9607.307813376001,0.04933547316609932
9610.84121088,0.048974225965259244
9614.374608384001,0.04901951925209591
9617.908005888,0.04885201511182036
9621.441403392,0.048667580911137875
9624.974800896001,0.04875358568939081
9628.5081984,0.048976451229420626
9632.041595904002,0.04907849289297683
9635.574993408001,0.0490552487734206
9639.108390912,0.04896504257512646
9642.641788416002,0.04906079773741734
9646.175185920001,0.04915477751160502
9649.708583424,0.04933309719832035
9653.241980928002,0.04943537088186645
9656.775378432001,0.04944061891248541
9660.308775936,0.049431449223557244
9663.842173440002,0.049477504353144575
9667.375570944001,0.04972329753524818
9670.908968448,0.049765781904319795
9674.442365952002,0.049690053494169995
9677.975763456001,0.04974342111565555
9681.50916096,0.049858927164645905
9685.042558464002,0.04996759564022568
9688.575955968001,0.05015507552049048
9692.109353472,0.050347550016329734
9695.642750976001,0.0502920238269553
9699.17614848,0.05044522600321688
9702.709545984002,0.050429920803718886
9706.242943488001,0.05060356639812724
9709.776340992,0.05086416288701834
9713.309738496002,0.0508362194423313
9716.843136000001,0.05074695733084589
9720.376533504,0.05056954374357758
9723.909931008002,0.050753809996227695
9727.443328512001,0.05073166546048835
9730.976726016,0.050746649786337805
9734.510123520002,0.05078149012754096
9738.043521024001,0.0507873263791101
9741.576918528,0.05091965672954757
9745.110316032002,0.050887850834523185
9748.643713536001,0.05112826043113827
9752.17711104,0.05130480837606477
9755.710508544002,0.05137567053852443
9759.243906048001,0.05160911937904
9762.777303552,0.05173545409980118
9766.310701056002,0.051858940176029655
9769.844098560001,0.05168052485416208
9773.377496064,0.05148484168960987
9776.910893568001,0.051590650848810427
9780.444291072,0.05168956268474645
9783.977688576002,0.05143779469807086
9787.511086080001,0.05133590547844946
9791.044483584,0.051295888700386705
9794.577881088002,0.051159293304037234
9798.111278592001,0.05124842742017144
9801.644676096,0.05135085281953078
9805.178073600002,0.05134485990782167
9808.711471104001,0.05150904684017288
9812.244868608,0.05167218823720354
9815.778266112002,0.05171016234261838
9819.311663616001,0.05180833888447012
9822.84506112,0.05186741330019373
9826.378458624002,0.05186890446342396
9829.911856128001,0.05177722473095869
9833.445253632,0.05166537247036285
9836.978651136002,0.05160172729868595
9840.512048640001,0.051602964327237544
9844.045446144,0.05147054034070919
9847.578843648002,0.05134244267001886
9851.112241152001,0.051318026698262464
9854.645638656,0.05100866661314818
9858.179036160001,0.051150717440378024
9861.712433664,0.05128595745093456
9865.245831168002,0.05107670704870593
9868.779228672001,0.050916533193423597
9872.312626176,0.05092138217999853
9875.846023680002,0.05092709610804569
9879.379421184001,0.050844007863059204
9882.912818688,0.05082235662088763
9886.446216192002,0.0507442159690088
9889.979613696001,0.05062624491658507
9893.5130112,0.050538591206994
9897.046408704002,0.050497674930189085
9900.579806208001,0.05039803188068337
9904.113203712,0.0500929838182147
9907.646601216002,0.049893245422762966
9911.179998720001,0.0497655313199461
9914.713396224,0.04959428990986581
9918.246793728002,0.04953350640841503
9921.780191232001,0.04960919604819125
9925.313588736,0.049977593624535466
9928.846986240002,0.05012702335220354
9932.380383744001,0.05007327414847573
9935.913781248,0.05039575258097173
9939.447178752001,0.050415944444762495
9942.980576256,0.05043702194349908
9946.513973760002,0.05038659353519659
9950.047371264001,0.050089566701734256
9953.580768768,0.05010487814120612
9957.114166272002,0.049981847495417675
9960.647563776001,0.04991997821314165
9964.18096128,0.049963707863361684
9967.714358784002,0.050075733241386367
9971.247756288001,0.05017762203482867
9974.781153792,0.05020438265363314
9978.314551296002,0.050150118607567684
9981.847948800001,0.05015985672670542
9985.381346304,0.05036045145556045
9988.914743808002,0.050241062516946045
9992.448141312001,0.05027714482258716
9995.981538816,0.05037184933549632
9999.514936320002,0.050148381154723864
10003.048333824001,0.05021757192271359
10006.581731328,0.05011627147448827
10010.115128832002,0.05005562499144034
10013.648526336001,0.050114428413853496
10017.18192384,0.049960244155099254
10020.715321344001,0.04978339177244262
10024.248718848,0.04944252747943523
10027.782116352002,0.049542061766537415
10031.315513856001,0.04969182369382796
10034.84891136,0.049444300666556806
10038.382308864002,0.04942368925987317
10041.915706368001,0.04925699131316019
10045.449103872,0.04931464470087121
10048.982501376002,0.04954152160701675
10052.515898880001,0.049513317747772234
10056.049296384,0.049872515124850025
10059.582693888002,0.04995653881753892
10063.116091392001,0.049902752847971854
10066.649488896,0.04995905823027691
10070.182886400002,0.050114084784082635
10073.716283904001,0.0499848761589643
10077.249681408,0.04969010971868393
10080.783078912002,0.04976409524464742
10084.316476416001,0.04988167703379798
10087.84987392,0.04985495316191191
10091.383271424002,0.04970730823234959
10094.916668928001,0.04976551992525202
10098.450066432,0.049827754157855786
10101.983463936001,0.04986798366695311
10105.51686144,0.04978672403984863
10109.050258944002,0.04960764272566376
10112.583656448001,0.04980641513115991
10116.117053952,0.04959331256313426
10119.650451456002,0.04967420322921523
10123.183848960001,0.04990650483029402
10126.717246464,0.05015351634860021
10130.250643968002,0.05035621009202629
10133.784041472001,0.050296472498440714
10137.317438976,0.05026338021059917
10140.850836480002,0.050250547233005705
10144.384233984001,0.05019286046633198
10147.917631488,0.05019928421613873
10151.451028992002,0.05028028965756004
10154.984426496001,0.05027303706734099
10158.517824,0.05046480806339737
10162.051221504002,0.050652885345856546
10165.584619008001,0.05084802765092533
10169.118016512,0.05095823025738433
10172.651414016002,0.05104832786384783
10176.184811520001,0.051156447777882974
10179.718209024,0.05117237187992618
10183.251606528002,0.05104283433122703
10186.785004032,0.050998867351704114
10190.318401536002,0.051019650192476895
10193.851799040001,0.0511606588106952
10197.385196544,0.0511235393039442
10200.918594048002,0.050957783000973755
10204.451991552001,0.050919213368155525
10207.985389056,0.05087896709393114
10211.518786560002,0.051096673702693884
10215.052184064001,0.051079185896104384
10218.585581568,0.05101249125811247
10222.118979072002,0.0509172837551759
10225.652376576001,0.05118376918376022
10229.18577408,0.05113781143224916
10232.719171584002,0.05111770147495065
10236.252569088001,0.051023065649334676
10239.785966592,0.05097756890850391
10243.319364096002,0.05088666816692644
10246.852761600001,0.05088969568297852
10250.386159104,0.05090497041446174
10253.919556608002,0.05078792741473048
10257.452954112001,0.0508269264617951
10260.986351616,0.05045641536515344
10264.519749120002,0.05032229366080454
10268.053146624,0.05022138172180313
10271.586544128002,0.05018405018873029
10275.119941632001,0.05009878691783598
10278.653339136,0.05028747681029788
10282.186736640002,0.05005267737669872
10285.720134144001,0.04993377389022502
10289.253531648,0.05000907235669949
10292.786929152002,0.05006688198759601
10296.320326656001,0.04990406150360904
10299.85372416,0.049774814927643796
10303.387121664002,0.049579347086185166
10306.920519168001,0.04939047673774599
10310.453916672,0.04935493839732796
10313.987314176002,0.0495093833471314
10317.520711680001,0.04947765997501552
10321.054109184,0.0493848634031373
10324.587506688002,0.04930609529157959
10328.120904192001,0.04908809708069928
10331.654301696,0.048862906234787395
10335.187699200002,0.04889092192379518
10338.721096704001,0.04915133470080324
10342.254494208,0.04929377499442289
10345.787891712002,0.049411725341192536
10349.321289216,0.04926078002887557
10352.854686720002,0.049220962086081066
10356.388084224001,0.04916961297633815
10359.921481728,0.04902385358473982
10363.454879232002,0.04901200616471435
10366.988276736001,0.04895904275322671
10370.52167424,0.04899328694430327
10374.055071744002,0.049037912066501654
10377.588469248001,0.04912950758792878
10381.121866752,0.04925388133286912
10384.655264256002,0.04921808749976542
10388.188661760001,0.0493152698385817
10391.722059264,0.04944291519074007
10395.255456768002,0.049409937362615786
10398.788854272001,0.04941538124363465
10402.322251776,0.0495898337374614
10405.855649280002,0.04973034231800266
10409.389046784001,0.04964622071199276
10412.922444288,0.04966520808892305
10416.455841792002,0.04964279081321621
10419.989239296001,0.04973481119259748
10423.5226368,0.04990585767628186
10427.056034304002,0.049956641345387354
10430.589431808,0.05003043613870872
10434.122829312002,0.050117655678638684
10437.656226816001,0.05016590334389903
10441.18962432,0.05019197551933807
10444.723021824002,0.050224425415935414
10448.256419328001,0.0503298970924595
10451.789816832,0.050402116036359246
10455.323214336002,0.050366130580842494
10458.856611840001,0.05041679511503183
10462.390009344,0.0503953351522437
10465.923406848002,0.050384224122713483
10469.456804352001,0.0500250951079364
10472.990201856,0.05012980226229313
10476.523599360002,0.05022040652567661
10480.056996864001,0.050323879502055746
10483.590394368,0.05028065949450866
10487.123791872002,0.050267817421406846
10490.657189376001,0.05004194855818778
10494.19058688,0.05024666183942994
10497.723984384002,0.05025593149290941
10501.257381888001,0.05025928037661043
10504.790779392,0.050345614268156424
10508.324176896002,0.05055717625346112
10511.8575744,0.050594694977213805
10515.390971904002,0.05056292656741679
10518.924369408001,0.05048060604757154
10522.457766912,0.05041510699630081
10525.991164416002,0.05027018373735448
10529.524561920001,0.050399295176970504
10533.057959424,0.050403646695807325
10536.591356928002,0.05034162757495153
10540.124754432001,0.05017231232018382
10543.658151936,0.05015638234310327
10547.191549440002,0.050160589572621817
10550.724946944001,0.04993105543895204
10554.258344448,0.05005696785548519
10557.791741952002,0.04992843905468991
10561.325139456001,0.049900687539315314
10564.85853696,0.04977474772674384
10568.391934464002,0.04974199655407041
10571.925331968001,0.04957631381993721
10575.458729472,0.049513843431577165
10578.992126976002,0.04946472159467863
10582.525524480001,0.049369847403873734
10586.058921984,0.04929938467243655


==> savings.csv <==
System,Adaptive error,Non-adaptive error,Adaptive num ld,Non-adaptive num ld,Error decrease,Consumption decrease,Non-adaptive cpuh,Adaptive cpuh
PTP1B L1-L2,0.09,0.64,10,13,0.55,2446,10.600192512,8.15399424
PTP1B L10-L12,0.07,0.22,6,13,0.15,5707,10.600192512,4.892396543999999
TYK2 L7-L8,0.03,0.05,14,13,0.020000000000000004,-815,10.600192512,11.415591935999999
TYK2 L4-L9,0.01,0.44,7,13,0.43,4892,10.600192512,5.707795967999999
MCL1 L32-L38,0.01,0.2,7,13,0.19,4892,10.600192512,5.707795967999999

